Mixed-Precision in High-Order Methods: the Impact of Floating-Point Precision on the ADER-DG Algorithm

We present a mixed-precision implementation of the high-order discontinuous Galerkin method with ADER time stepping (ADER-DG) for solving hyperbolic systems of partial differential equations (PDEs) in the hyperbolic PDE engine ExaHyPE. The implementation provides a simple API extension for specifying the numerical precision for individual kernels, and thus allows for testing the effect of low and mixed precision on the accuracy of the solution. To showcase this, we study the impact of precision on the overall convergence order and actual accuracy of the method as achieved for four common hyperbolic PDE systems and five relevant scenarios that feature an analytic solution. For all scenarios, we also assess how sensitive each kernel of the ADER-DG algorithm is to using double, single or even half precision. This addresses the question where thoughtful adoption of mixed precision can mitigate hurtful effects of low precision on the overall simulation.

==> acm/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.12   Bug fixes
	       Switched to unicode-math and libertinus for Unicode engines

Version 2.11   Conference date is no longer printed in bibstrip.
	       ISBN now uses 4-digit year
	       DOI in bibliography is now output as doi:XX.XXXX/XXXXX.XXXX
	       Changed URL in Creative Commons licenses (deleted
	       trailing /legalcode)

Version 2.10.  Bug fixes.  Documentation update.

Version 2.09.  Experimental tagging code is now in the main branch.
	       Creative Commons license is now allowed for all materials. 

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> figures/adaptive_precision/HHS_bf16.dat <==
t    vx    vy    vz
2.00075    -1.953125    -0.297546387    1.0559082
2.00025    -1.97753906    -0.331115723    1.12304688
1.9995    -1.83105469    -0.335693359    1.21459961
1.99875    -1.77001953    -0.367736816    1.19628906
1.998    -1.70898438    -0.378417969    1.27563477
1.99725    -1.63574219    -0.36315918    1.3671875
1.9965    -1.53808594    -0.378417969    1.42822266
1.99575    -1.44042969    -0.323486328    1.51367188
1.995    -1.37939453    -0.294494629    1.57470703
1.99425    -1.29394531    -0.238037109    1.61132812
1.9935    -1.17797852    -0.196838379    1.63574219
1.99275    -1.06201172    -0.156402588    1.74560547
1.992    -0.946044922    -0.106811523    1.78222656
1.99125    -0.848388672    -0.0507354736    1.84326172
1.9905    -0.735473633    0.00920295715    1.89208984
1.98975    -0.598144531    0.0244140625    1.92871094
1.989    -0.451660156    0.0823974609    1.97753906
1.98825    -0.280761719    0.129699707    2.03857422
1.9875    -0.140380859    0.170898438    2.09960938
1.98675    0.0375747681    0.231933594    2.18505859
1.986    0.219726562    0.303649902    2.16064453
1.98525    0.369262695    0.34942627    2.22167969
1.9845    0.521850586    0.379943848    2.25830078
1.98375    0.622558594    0.448608398    2.29492188
1.983    0.744628906    0.473022461    2.27050781
1.98225    0.830078125    0.546264648    2.27050781
1.9815    0.921630859    0.567626953    2.33154297
1.98075    1.01928711    0.61340332    2.29492188
1.98    1.09863281    0.662231445    2.29492188
1.97925    1.14746094    0.677490234    2.34375
1.9785    1.18408203    0.695800781    2.29492188
1.97775    1.20239258    0.708007812    2.25830078
1.977    1.22070312    0.704956055    2.29492188
1.97625    1.20239258    0.701904297    2.20947266
1.9755    1.18408203    0.68359375    2.13623047
1.97475    1.22070312    0.659179688    2.11181641
1.974    1.171875    0.628662109    2.07519531
1.97325    1.11694336    0.579833984    2.05078125
1.9725    1.04370117    0.506591797    1.953125
1.97175    1.01318359    0.46081543    1.87988281
1.971    0.9765625    0.405883789    1.79443359
1.97025    0.909423828    0.294494629    1.70898438
1.9695    0.848388672    0.22277832    1.62353516
1.96875    0.775146484    0.15411377    1.51367188
1.968    0.695800781    0.0812530518    1.40991211
1.96725    0.65612793    -0.0282287598    1.26953125
1.9665    0.564575195    -0.127410889    1.08642578
1.96575    0.48828125    -0.23651123    0.885009766
1.965    0.421142578    -0.347900391    0.769042969
1.96425    0.350952148    -0.457763672    0.607299805
1.9635    0.297546387    -0.570678711    0.457763672
1.96275    0.256347656    -0.732421875    0.305175781
1.962    0.230407715    -0.854492188    0.175476074
1.96125    0.230407715    -0.994873047    0.0394821167
1.9605    0.218200684    -1.12304688    -0.0919342041
1.95975    0.221252441    -1.31225586    -0.159454346
1.959    0.256347656    -1.48925781    -0.225830078
1.95825    0.270080566    -1.62353516    -0.323486328
1.9575    0.268554688    -1.79443359    -0.372314453
1.95675    0.299072266    -1.98974609    -0.37689209
1.956    0.30670166    -2.23388672    -0.399780273
1.95525    0.390625    -2.45361328    -0.402832031
1.9545    0.408935547    -2.77099609    -0.427246094
1.95375    0.436401367    -3.06396484    -0.427246094
1.953    0.482177734    -3.29589844    -0.421142578
1.95225    0.549316406    -3.44238281    -0.408935547
1.9515    0.564575195    -3.7109375    -0.387573242
1.95075    0.643920898    -4.02832031    -0.344848633
1.95    0.735473633    -4.37011719    -0.300598145
1.94925    0.778198242    -4.56542969    -0.254821777
1.9485    0.817871094    -4.78515625    -0.193023682
1.94775    0.921630859    -5.05371094    -0.112915039
1.947    0.964355469    -5.24902344    0.00445842743
1.94625    0.982666016    -5.46875    0.109863281
1.9455    1.00097656    -5.59082031    0.231933594
1.94475    1.06201172    -5.6640625    0.387573242
1.944    1.0559082    -5.63964844    0.552368164
1.94325    1.04980469    -5.81054688    0.698852539
1.9425    1.06201172    -5.93261719    0.866699219
1.94175    1.00097656    -5.98144531    1.03759766
1.941    0.958251953    -6.0546875    1.22070312
1.94025    0.952148438    -5.98144531    1.38549805
1.9395    0.915527344    -5.859375    1.59912109
1.93875    0.903320312    -5.859375    1.73339844
1.938    0.817871094    -6.03027344    1.84326172
1.93725    0.775146484    -5.83496094    2.01416016
1.9365    0.717163086    -5.83496094    2.1484375
1.93575    0.686645508    -5.59082031    2.27050781
1.935    0.637817383    -5.46875    2.35595703
1.93425    0.625610352    -5.2734375    2.44140625
1.9335    0.582885742    -5.15136719    2.50244141
1.93275    0.518798828    -4.98046875    2.49023438
1.932    0.491333008    -4.85839844    2.47802734
1.93125    0.485229492    -4.61425781    2.41699219
1.9305    0.399780273    -4.34570312    2.30712891
1.92975    0.389099121    -4.02832031    2.20947266
1.929    0.390625    -3.85742188    2.17285156
1.92825    0.355529785    -3.46679688    2.01416016
1.9275    0.344848633    -3.14941406    1.90429688
1.92675    0.332641602    -2.88085938    1.77001953
1.926    0.291442871    -2.64892578    1.62353516
1.92525    0.259399414    -2.36816406    1.3671875
1.9245    0.221252441    -2.13623047    1.13525391
1.92375    0.175476074    -1.87988281    0.909423828
1.923    0.12512207    -1.69677734    0.665283203
1.92225    0.0587463379    -1.42822266    0.46081543
1.9215    0.0190734863    -1.20849609    0.289916992
1.92075    -0.026512146    -1.00097656    0.13961792
1.92    -0.0869750977    -0.830078125    -0.00815391541
1.91925    -0.162506104    -0.637817383    -0.108337402
1.9185    -0.190734863    -0.469970703    -0.202941895
1.91775    -0.212097168    -0.296020508    -0.268554688
1.917    -0.247192383    -0.174713135    -0.358581543
1.91625    -0.260925293    -0.0368118286    -0.41809082
1.9155    -0.311279297    0.0858306885    -0.436401367
1.91475    -0.312805176    0.233459473    -0.476074219
1.914    -0.328063965    0.32043457    -0.506591797
1.91325    -0.355529785    0.430297852    -0.527954102
1.9125    -0.37689209    0.51574707    -0.61340332
1.91175    -0.411987305    0.610351562    -0.646972656
1.911    -0.445556641    0.665283203    -0.668334961
1.91025    -0.476074219    0.775146484    -0.698852539
1.9095    -0.48828125    0.823974609    -0.778198242
1.90875    -0.485229492    0.933837891    -0.799560547
1.908    -0.531005859    0.994873047    -0.830078125
1.90725    -0.546264648    1.0559082    -0.87890625
1.9065    -0.552368164    1.13525391    -0.946044922
1.90575    -0.570678711    1.21459961    -0.988769531
1.905    -0.567626953    1.25732422    -1.03149414
1.90425    -0.576782227    1.35498047    -1.07421875
1.9035    -0.588989258    1.42822266    -1.10473633
1.90275    -0.567626953    1.51367188    -1.15356445
1.902    -0.573730469    1.66015625    -1.171875
1.90125    -0.555419922    1.69677734    -1.171875
1.9005    -0.55847168    1.73339844    -1.25732422
1.89975    -0.555419922    1.81884766    -1.34277344
1.899    -0.55847168    1.92871094    -1.42211914
1.89825    -0.546264648    2.02636719    -1.48925781
1.8975    -0.540161133    2.13623047    -1.58691406
1.89675    -0.537109375    2.16064453    -1.66015625
1.896    -0.534057617    2.23388672    -1.72119141
1.89525    -0.531005859    2.24609375    -1.79443359
1.8945    -0.531005859    2.28271484    -1.85546875
1.89375    -0.524902344    2.29492188    -2.00195312
1.893    -0.509643555    2.28271484    -2.01416016
1.89225    -0.524902344    2.28271484    -2.06298828
1.8915    -0.534057617    2.25830078    -2.11181641
1.89075    -0.527954102    2.23388672    -2.18505859
1.89    -0.540161133    2.1484375    -2.25830078
1.88925    -0.543212891    2.07519531    -2.23388672
1.8885    -0.573730469    2.05078125    -2.35595703
1.88775    -0.576782227    1.96533203    -2.33154297
1.887    -0.598144531    1.92871094    -2.34375
1.88625    -0.610351562    1.84326172    -2.35595703
1.8855    -0.592041016    1.77001953    -2.27050781
1.88475    -0.582885742    1.74560547    -2.28271484
1.884    -0.570678711    1.73339844    -2.1484375
1.88325    -0.552368164    1.67236328    -2.08740234
1.8825    -0.55847168    1.63574219    -1.98974609
1.88175    -0.518798828    1.62353516    -1.91650391
1.881    -0.512695312    1.61132812    -1.89208984
1.88025    -0.51574707    1.54418945    -1.92871094
1.8795    -0.524902344    1.53808594    -1.86767578
1.87875    -0.531005859    1.62353516    -1.79443359
1.878    -0.51574707    1.57470703    -1.74560547
1.87725    -0.552368164    1.66015625    -1.72119141
1.8765    -0.546264648    1.74560547    -1.73339844
1.87575    -0.534057617    1.80664062    -1.74560547
1.875    -0.537109375    1.87988281    -1.77001953
1.87425    -0.48828125    1.94091797    -1.78222656
1.8735    -0.41809082    1.94091797    -1.80664062
1.87275    -0.399780273    2.05078125    -1.89208984
1.872    -0.328063965    2.11181641    -1.91650391
1.87125    -0.241088867    2.23388672    -2.00195312
1.8705    -0.158691406    2.29492188    -2.05078125
1.86975    -0.0801086426    2.42919922    -2.16064453
1.869    -0.00905990601    2.60009766    -2.18505859
1.86825    0.12588501    2.69775391    -2.23388672
1.8675    0.228881836    2.9296875    -2.28271484
1.86675    0.318908691    3.01513672    -2.38037109
1.866    0.476074219    3.14941406    -2.39257812
1.86525    0.555419922    3.17382812    -2.40478516
1.8645    0.628662109    3.44238281    -2.42919922
1.86375    0.735473633    3.46679688    -2.46582031
1.863    0.866699219    3.58886719    -2.44140625
1.86225    0.946044922    3.75976562    -2.49023438
1.8615    1.02539062    3.78417969    -2.45361328
1.86075    1.11083984    3.97949219    -2.47802734
1.86    1.20849609    3.93066406    -2.34375
1.85925    1.24511719    3.97949219    -2.34375
1.8585    1.31835938    4.07714844    -2.31933594
1.85775    1.40380859    4.02832031    -2.29492188
1.857    1.45874023    4.02832031    -2.23388672
1.85625    1.48925781    4.07714844    -2.18505859
1.8555    1.51367188    4.17480469    -2.19726562
1.85475    1.52587891    4.12597656    -2.08740234
1.854    1.51367188    4.1015625    -1.953125
1.85325    1.49536133    4.00390625    -1.74560547
1.8525    1.48925781    3.80859375    -1.62353516
1.85175    1.49536133    3.7109375    -1.58691406
1.851    1.45263672    3.56445312    -1.45874023
1.85025    1.44042969    3.54003906    -1.2878418
1.8495    1.40991211    3.41796875    -1.14746094
1.84875    1.34887695    3.19824219    -0.970458984
1.848    1.35498047    3.01513672    -0.817871094
1.84725    1.30615234    2.85644531    -0.622558594
1.8465    1.31225586    2.75878906    -0.389099121
1.84575    1.30004883    2.57568359    -0.166320801
1.845    1.26342773    2.42919922    0.0507354736
1.84425    1.18408203    2.35595703    0.253295898
1.8435    1.11694336    2.18505859    0.476074219
1.84275    1.04370117    2.08740234    0.717163086
1.842    1.00708008    2.00195312    0.866699219
1.84125    0.958251953    1.90429688    1.09863281
1.8405    0.860595703    1.74560547    1.27563477
1.83975    0.762939453    1.7578125    1.47705078
1.839    0.720214844    1.5625    1.66015625
1.83825    0.653076172    1.49536133    1.85546875
1.8375    0.582885742    1.42211914    1.96533203
1.83675    0.521850586    1.30615234    2.12402344
1.836    0.479125977    1.15966797    2.19726562
1.83525    0.430297852    1.03759766    2.33154297
1.8345    0.421142578    0.958251953    2.28271484
1.83375    0.405883789    0.793457031    2.45361328
1.833    0.399780273    0.68359375    2.33154297
1.83225    0.396728516    0.55847168    2.35595703
1.8315    0.402832031    0.476074219    2.29492188
1.83075    0.433349609    0.358581543    2.23388672
1.83    0.405883789    0.248718262    2.11181641
1.82925    0.411987305    0.144958496    2.09960938
1.8285    0.476074219    0.0522613525    1.953125
1.82775    0.473022461    -0.0394821167    1.87988281
1.827    0.46081543    -0.0999450684    1.79443359
1.82625    0.500488281    -0.184631348    1.70898438
1.8255    0.546264648    -0.239562988    1.59912109
1.82475    0.598144531    -0.291442871    1.53198242
1.824    0.674438477    -0.347900391    1.4465332
1.82325    0.640869141    -0.328063965    1.41601562
1.8225    0.704956055    -0.382995605    1.33666992
1.82175    0.747680664    -0.408935547    1.28173828
1.821    0.762939453    -0.424194336    1.23291016
1.82025    0.723266602    -0.436401367    1.20849609
1.8195    0.793457031    -0.430297852    1.20239258
1.81875    0.799560547    -0.451660156    1.15356445
1.818    0.836181641    -0.454711914    1.12304688
1.81725    0.830078125    -0.427246094    1.07421875
1.8165    0.872802734    -0.408935547    1.03759766
1.81575    0.87890625    -0.370788574    1.02539062
1.815    0.903320312    -0.346374512    0.988769531
1.81425    0.964355469    -0.280761719    0.939941406
1.8135    0.915527344    -0.207519531    0.903320312
1.81275    0.897216797    -0.133514404    0.848388672
1.812    0.933837891    -0.0617980957    0.799560547
1.81125    0.909423828    -0.0202178955    0.750732422
1.8105    0.915527344    0.0385284424    0.662231445
1.80975    0.909423828    0.080871582    0.579833984
1.809    0.891113281    0.131225586    0.466918945
1.80825    0.897216797    0.164031982    0.361633301
1.8075    0.87890625    0.228881836    0.238037109
1.80675    0.903320312    0.259399414    0.104522705
1.806    0.9765625    0.315856934    -0.0431060791
1.80525    0.933837891    0.331115723    -0.193786621
1.8045    0.903320312    0.389099121    -0.36315918
1.80375    0.866699219    0.427246094    -0.531005859
1.803    0.778198242    0.473022461    -0.717163086
1.80225    0.765991211    0.537109375    -0.872802734
1.8015    0.759887695    0.604248047    -1.07421875
1.80075    0.677490234    0.619506836    -1.19628906
1.8    0.71105957    0.680541992    -1.33666992
1.79925    0.619506836    0.704956055    -1.57470703
1.7985    0.592041016    0.778198242    -1.74560547
1.79775    0.570678711    0.793457031    -1.77001953
1.797    0.549316406    0.823974609    -1.85546875
1.79625    0.479125977    0.842285156    -1.90429688
1.7955    0.408935547    0.842285156    -2.00195312
1.79475    0.33416748    0.775146484    -2.12402344
1.794    0.260925293    0.750732422    -2.20947266
1.79325    0.168609619    0.692749023    -2.25830078
1.7925    0.0625610352    0.643920898    -2.25830078
1.79175    -0.0259399414    0.561523438    -2.31933594
1.791    -0.141143799    0.51574707    -2.31933594
1.79025    -0.248718262    0.411987305    -2.25830078
1.7895    -0.366210938    0.317382812    -2.25830078
1.78875    -0.466918945    0.241088867    -2.19726562
1.788    -0.576782227    0.102996826    -2.09960938
1.78725    -0.686645508    -0.0244140625    -2.01416016
1.7865    -0.805664062    -0.129699707    -1.91650391
1.78575    -0.903320312    -0.207519531    -1.89208984
1.785    -0.988769531    -0.308227539    -1.81884766
1.78425    -1.09863281    -0.463867188    -1.83105469
1.7835    -1.2512207    -0.55847168    -1.73339844
1.78275    -1.42211914    -0.659179688    -1.66015625
1.782    -1.50146484    -0.772094727    -1.57470703
1.78125    -1.62353516    -0.787353516    -1.53198242
1.7805    -1.68457031    -0.854492188    -1.4831543
1.77975    -1.81884766    -0.933837891    -1.45874023
1.779    -1.91650391    -0.909423828    -1.39160156
1.77825    -2.00195312    -0.927734375    -1.36108398
1.7775    -2.07519531    -0.982666016    -1.2878418
1.77675    -2.11181641    -1.00097656    -1.2878418
1.776    -2.19726562    -0.982666016    -1.23291016
1.77525    -2.29492188    -0.982666016    -1.15356445
1.7745    -2.31933594    -0.994873047    -1.10473633
1.77375    -2.34375    -0.933837891    -0.988769531
1.773    -2.33154297    -0.87890625    -0.830078125
1.77225    -2.33154297    -0.854492188    -0.704956055
1.7715    -2.39257812    -0.75378418    -0.564575195
1.77075    -2.41699219    -0.640869141    -0.390625
1.77    -2.35595703    -0.531005859    -0.22277832
1.76925    -2.34375    -0.427246094    -0.0556945801
1.7685    -2.33154297    -0.300598145    0.133514404
1.76775    -2.30712891    -0.15411377    0.312805176
1.767    -2.23388672    -0.0173568726    0.527954102
1.76625    -2.23388672    0.152587891    0.741577148
1.7655    -2.17285156    0.297546387    0.946044922
1.76475    -2.1484375    0.482177734    1.12915039
1.764    -2.07519531    0.708007812    1.34887695
1.76325    -1.97753906    0.921630859    1.51977539
1.7625    -1.953125    1.11083984    1.59912109
1.76175    -1.92871094    1.30615234    1.79443359
1.761    -1.87988281    1.51977539    1.83105469
1.76025    -1.81884766    1.69677734    1.96533203
1.7595    -1.7578125    1.89208984    2.02636719
1.75875    -1.69677734    2.13623047    2.08740234
1.758    -1.70898438    2.36816406    2.07519531
1.75725    -1.68457031    2.55126953    2.02636719
1.7565    -1.64794922    2.67333984    2.03857422
1.75575    -1.64794922    2.79541016    1.96533203
1.755    -1.66015625    2.88085938    1.98974609
1.75425    -1.63574219    3.03955078    1.87988281
1.7535    -1.63574219    3.125    1.92871094
1.75275    -1.58691406    3.14941406    1.87988281
1.752    -1.64794922    3.29589844    1.87988281
1.75125    -1.59912109    3.3203125    1.7578125
1.7505    -1.66015625    3.39355469    1.73339844
1.74975    -1.68457031    3.54003906    1.67236328
1.749    -1.64794922    3.58886719    1.66015625
1.74825    -1.66015625    3.58886719    1.61132812
1.7475    -1.59912109    3.58886719    1.62353516
1.74675    -1.61132812    3.63769531    1.5625
1.746    -1.64794922    3.61328125    1.57470703
1.74525    -1.61132812    3.68652344    1.55029297
1.7445    -1.61132812    3.68652344    1.55029297
1.74375    -1.57470703    3.7109375    1.47094727
1.743    -1.49536133    3.7109375    1.47094727
1.74225    -1.50146484    3.78417969    1.47094727
1.7415    -1.46484375    3.73535156    1.51977539
1.74075    -1.41601562    3.63769531    1.51977539
1.74    -1.3671875    3.7109375    1.53808594
1.73925    -1.40380859    3.68652344    1.53808594
1.7385    -1.39770508    3.63769531    1.52587891
1.73775    -1.37329102    3.58886719    1.53198242
1.737    -1.37329102    3.56445312    1.47705078
1.73625    -1.35498047    3.54003906    1.4831543
1.7355    -1.34277344    3.61328125    1.43432617
1.73475    -1.32446289    3.515625    1.49536133
1.734    -1.31225586    3.49121094    1.46484375
1.73325    -1.31835938    3.49121094    1.47705078
1.7325    -1.37329102    3.44238281    1.4831543
1.73175    -1.36108398    3.46679688    1.52587891
1.731    -1.38549805    3.44238281    1.51977539
1.73025    -1.34887695    3.41796875    1.57470703
1.7295    -1.37939453    3.49121094    1.59912109
1.72875    -1.31225586    3.49121094    1.58691406
1.728    -1.26342773    3.44238281    1.64794922
1.72725    -1.23291016    3.3203125    1.66015625
1.7265    -1.20239258    3.39355469    1.68457031
1.72575    -1.13525391    3.34472656    1.61132812
1.725    -1.12304688    3.29589844    1.61132812
1.72425    -1.13525391    3.17382812    1.63574219
1.7235    -1.11083984    3.24707031    1.54418945
1.72275    -1.12304688    3.19824219    1.59912109
1.722    -1.06811523    3.10058594    1.57470703
1.72125    -1.07421875    2.96630859    1.57470703
1.7205    -1.06811523    2.89306641    1.61132812
1.71975    -1.03759766    2.85644531    1.63574219
1.719    -1.03149414    2.75878906    1.67236328
1.71825    -1.01318359    2.68554688    1.68457031
1.7175    -1.00708008    2.64892578    1.77001953
1.71675    -0.964355469    2.52685547    1.83105469
1.716    -0.939941406    2.41699219    1.91650391
1.71525    -0.939941406    2.27050781    2.01416016
1.7145    -0.891113281    2.23388672    2.00195312
1.71375    -0.860595703    2.20947266    2.06298828
1.713    -0.805664062    2.12402344    2.16064453
1.71225    -0.787353516    2.01416016    2.09960938
1.7115    -0.750732422    1.953125    2.13623047
1.71075    -0.686645508    1.84326172    2.16064453
1.71    -0.65612793    1.79443359    2.16064453
1.70925    -0.616455078    1.72119141    2.08740234
1.7085    -0.5859375    1.64794922    2.13623047
1.70775    -0.555419922    1.57470703    2.13623047
1.707    -0.546264648    1.61132812    2.11181641
1.70625    -0.537109375    1.61132812    2.11181641
1.7055    -0.534057617    1.58691406    2.12402344
1.70475    -0.549316406    1.58691406    2.06298828
1.704    -0.582885742    1.63574219    2.05078125
1.70325    -0.610351562    1.67236328    1.96533203
1.7025    -0.671386719    1.7578125    1.90429688
1.70175    -0.71105957    1.64794922    1.89208984
1.701    -0.793457031    1.68457031    1.83105469
1.70025    -0.830078125    1.73339844    1.72119141
1.6995    -0.909423828    1.72119141    1.59912109
1.69875    -0.964355469    1.7578125    1.42211914
1.698    -1.0559082    1.86767578    1.23901367
1.69725    -1.12304688    1.90429688    1.00708008
1.6965    -1.16577148    2.00195312    0.836181641
1.69575    -1.23901367    2.07519531    0.601196289
1.695    -1.26342773    2.17285156    0.329589844
1.69425    -1.31835938    2.22167969    0.0869750977
1.6935    -1.34887695    2.28271484    -0.193786621
1.69275    -1.36108398    2.30712891    -0.411987305
1.692    -1.35498047    2.46582031    -0.610351562
1.69125    -1.3671875    2.47802734    -0.793457031
1.6905    -1.37329102    2.46582031    -1.04370117
1.68975    -1.37939453    2.45361328    -1.17797852
1.689    -1.33666992    2.50244141    -1.41601562
1.68825    -1.36108398    2.56347656    -1.59912109
1.6875    -1.36108398    2.61230469    -1.73339844
1.68675    -1.37939453    2.58789062    -1.91650391
1.686    -1.36108398    2.61230469    -2.03857422
1.68525    -1.39770508    2.61230469    -2.13623047
1.6845    -1.35498047    2.51464844    -2.23388672
1.68375    -1.39770508    2.49023438    -2.35595703
1.683    -1.42211914    2.41699219    -2.35595703
1.68225    -1.41601562    2.31933594    -2.33154297
1.6815    -1.42211914    2.22167969    -2.39257812
1.68075    -1.45874023    2.1484375    -2.41699219
1.68    -1.50756836    2.06298828    -2.36816406
1.67925    -1.53198242    1.84326172    -2.34375
1.6785    -1.55639648    1.70898438    -2.30712891
1.67775    -1.58691406    1.57470703    -2.17285156
1.677    -1.61132812    1.47705078    -2.08740234
1.67625    -1.63574219    1.35498047    -1.953125
1.6755    -1.72119141    1.23291016    -1.84326172
1.67475    -1.77001953    1.09863281    -1.69677734
1.674    -1.83105469    0.933837891    -1.58691406
1.67325    -1.91650391    0.836181641    -1.33056641
1.6725    -1.96533203    0.735473633    -1.21459961
1.67175    -1.953125    0.579833984    -1.0925293
1.671    -2.01416016    0.509643555    -0.952148438
1.67025    -2.06298828    0.448608398    -0.805664062
1.6695    -2.07519531    0.338745117    -0.677490234
1.66875    -2.09960938    0.280761719    -0.582885742
1.668    -2.06298828    0.231933594    -0.479125977
1.66725    -2.03857422    0.177001953    -0.408935547
1.6665    -2.01416016    0.164031982    -0.325012207
1.66575    -2.05078125    0.128173828    -0.268554688
1.665    -2.02636719    0.089263916    -0.212097168
1.66425    -1.97753906    0.0888824463    -0.170135498
1.6635    -2.00195312    0.0953674316    -0.134277344
1.66275    -1.98974609    0.126647949    -0.130462646
1.662    -1.97753906    0.193786621    -0.115966797
1.66125    -1.96533203    0.230407715    -0.103759766
1.6605    -1.89208984    0.305175781    -0.128936768
1.65975    -1.87988281    0.358581543    -0.129699707
1.659    -1.83105469    0.451660156    -0.156402588
1.65825    -1.80664062    0.540161133    -0.177764893
1.6575    -1.73339844    0.598144531    -0.207519531
1.65675    -1.70898438    0.692749023    -0.239562988
1.656    -1.64794922    0.729370117    -0.274658203
1.65525    -1.57470703    0.799560547    -0.32043457
1.6545    -1.51367188    0.909423828    -0.381469727
1.65375    -1.45874023    0.994873047    -0.436401367
1.653    -1.40991211    1.08642578    -0.48828125
1.65225    -1.30615234    1.20239258    -0.579833984
1.6515    -1.2512207    1.2878418    -0.65612793
1.65075    -1.18408203    1.35498047    -0.674438477
1.65    -1.13525391    1.42211914    -0.726318359
1.64925    -1.0559082    1.54418945    -0.848388672
1.6485    -0.982666016    1.62353516    -0.897216797
1.64775    -0.909423828    1.73339844    -0.970458984
1.647    -0.848388672    1.84326172    -1.0559082
1.64625    -0.787353516    1.92871094    -1.11694336
1.6455    -0.759887695    1.98974609    -1.19018555
1.64475    -0.717163086    2.06298828    -1.28173828
1.644    -0.662231445    2.1484375    -1.34277344
1.64325    -0.616455078    2.09960938    -1.4465332
1.6425    -0.595092773    2.20947266    -1.53198242
1.64175    -0.555419922    2.22167969    -1.57470703
1.641    -0.527954102    2.20947266    -1.59912109
1.64025    -0.494384766    2.20947266    -1.64794922
1.6395    -0.451660156    2.19726562    -1.67236328
1.63875    -0.451660156    2.19726562    -1.67236328
1.638    -0.46081543    2.12402344    -1.70898438
1.63725    -0.482177734    2.05078125    -1.77001953
1.6365    -0.509643555    1.90429688    -1.7578125
1.63575    -0.537109375    1.83105469    -1.66015625
1.635    -0.564575195    1.72119141    -1.66015625
1.63425    -0.610351562    1.5625    -1.68457031
1.6335    -0.659179688    1.47705078    -1.58691406
1.63275    -0.68359375    1.38549805    -1.53808594
1.632    -0.714111328    1.2878418    -1.50756836
1.63125    -0.744628906    1.20239258    -1.45263672
1.6305    -0.787353516    1.06811523    -1.37939453
1.62975    -0.830078125    0.970458984    -1.26342773
1.629    -0.885009766    0.87890625    -1.25732422
1.62825    -0.903320312    0.750732422    -1.19018555
1.6275    -0.9765625    0.650024414    -1.12915039
1.62675    -1.02539062    0.546264648    -1.03759766
1.626    -1.11083984    0.448608398    -1.00097656
1.62525    -1.15966797    0.303649902    -0.903320312
1.6245    -1.22070312    0.193023682    -0.854492188
1.62375    -1.2512207    0.0919342041    -0.78125
1.623    -1.30615234    0.013256073    -0.720214844
1.62225    -1.38549805    -0.09765625    -0.625610352
1.6215    -1.45263672    -0.1953125    -0.622558594
1.62075    -1.53198242    -0.259399414    -0.518798828
1.62    -1.55639648    -0.332641602    -0.463867188
1.61925    -1.58691406    -0.381469727    -0.393676758
1.6185    -1.64794922    -0.430297852    -0.300598145
1.61775    -1.72119141    -0.48828125    -0.219726562
1.617    -1.81884766    -0.527954102    -0.12588501
1.61625    -1.80664062    -0.552368164    -0.0499725342
1.6155    -1.85546875    -0.55847168    0.0184059143
1.61475    -1.84326172    -0.549316406    0.0984191895
1.614    -1.87988281    -0.555419922    0.174713135
1.61325    -1.84326172    -0.531005859    0.230407715
1.6125    -1.80664062    -0.491333008    0.282287598
1.61175    -1.72119141    -0.430297852    0.305175781
1.611    -1.67236328    -0.384521484    0.370788574
1.61025    -1.55639648    -0.347900391    0.382995605
1.6095    -1.48925781    -0.271606445    0.354003906
1.60875    -1.37329102    -0.225830078    0.369262695
1.608    -1.23291016    -0.120544434    0.354003906
1.60725    -1.09863281    -0.040435791    0.332641602
1.6065    -0.952148438    0.0633239746    0.311279297
1.60575    -0.836181641    0.16708374    0.321960449
1.605    -0.726318359    0.26550293    0.267028809
1.60425    -0.573730469    0.346374512    0.231933594
1.6035    -0.466918945    0.430297852    0.202941895
1.60275    -0.354003906    0.527954102    0.169372559
1.602    -0.253295898    0.598144531    0.12512207
1.60125    -0.175476074    0.671386719    0.0682830811
1.6005    -0.0972747803    0.741577148    -0.000712275505
1.59975    -0.025177002    0.744628906    -0.048828125
1.599    0.0549316406    0.830078125    -0.09765625
1.59825    0.119781494    0.897216797    -0.148773193
1.5975    0.170135498    0.982666016    -0.202941895
1.59675    0.20904541    1.01318359    -0.248718262
1.596    0.199890137    1.03149414    -0.283813477
1.59525    0.186920166    1.06201172    -0.303649902
1.5945    0.193786621    1.0925293    -0.291442871
1.59375    0.193023682    1.11083984    -0.29296875
1.593    0.171661377    1.12915039    -0.262451172
1.59225    0.151824951    1.08642578    -0.239562988
1.5915    0.116729736    1.08642578    -0.210571289
1.59075    0.0579833984    1.06811523    -0.177001953
1.59    -0.0228881836    1.03149414    -0.123596191
1.58925    -0.0583648682    1.00708008    -0.0911712646
1.5885    -0.121307373    1.00097656    -0.0598907471
1.58775    -0.157165527    0.964355469    -0.0280380249
1.587    -0.201416016    0.921630859    0.000774860382
1.58625    -0.244140625    0.854492188    0.00939369202
1.5855    -0.32043457    0.811767578    0.0144958496
1.58475    -0.370788574    0.747680664    0.0189781189
1.584    -0.421142578    0.68359375    0.0212669373
1.58325    -0.476074219    0.631713867    0.0242233276
1.5825    -0.527954102    0.573730469    0.0224113464
1.58175    -0.598144531    0.524902344    0.0238418579
1.581    -0.643920898    0.469970703    0.0347137451
1.58025    -0.68359375    0.396728516    0.0480651855
1.5795    -0.732421875    0.297546387    0.074005127
1.57875    -0.775146484    0.228881836    0.104522705
1.578    -0.793457031    0.166320801    0.122070312
1.57725    -0.842285156    0.106048584    0.143432617
1.5765    -0.903320312    0.0629425049    0.163269043
1.57575    -0.939941406    -0.0289916992    0.174713135
1.575    -0.946044922    -0.0751495361    0.188446045
1.57425    -0.988769531    -0.116729736    0.199890137
1.5735    -0.994873047    -0.169372559    0.212097168
1.57275    -1.04370117    -0.20904541    0.23651123
1.572    -1.08032227    -0.282287598    0.276184082
1.57125    -1.12304688    -0.361633301    0.299072266
1.5705    -1.17797852    -0.41809082    0.34942627
1.56975    -1.22070312    -0.48828125    0.37689209
1.569    -1.23291016    -0.546264648    0.433349609
1.56825    -1.26342773    -0.595092773    0.491333008
1.5675    -1.2878418    -0.680541992    0.543212891
1.56675    -1.31835938    -0.708007812    0.588989258
1.566    -1.37329102    -0.720214844    0.619506836
1.56525    -1.40991211    -0.756835938    0.634765625
1.5645    -1.4465332    -0.765991211    0.677490234
1.56375    -1.48925781    -0.75378418    0.738525391
1.563    -1.52587891    -0.729370117    0.78125
1.56225    -1.61132812    -0.637817383    0.793457031
1.5615    -1.64794922    -0.61340332    0.823974609
1.56075    -1.64794922    -0.598144531    0.793457031
1.56    -1.72119141    -0.543212891    0.756835938
1.55925    -1.74560547    -0.451660156    0.68359375
1.5585    -1.72119141    -0.382995605    0.619506836
1.55775    -1.74560547    -0.302124023    0.537109375
1.557    -1.77001953    -0.171661377    0.427246094
1.55625    -1.79443359    -0.0450134277    0.276184082
1.5555    -1.85546875    0.0984191895    0.124359131
1.55475    -1.92871094    0.233459473    -0.00925064087
1.554    -1.94091797    0.37689209    -0.160217285
1.55325    -1.953125    0.527954102    -0.283813477
1.5525    -1.97753906    0.668334961    -0.421142578
1.55175    -1.91650391    0.778198242    -0.540161133
1.551    -1.91650391    0.87890625    -0.616455078
1.55025    -1.92871094    0.9765625    -0.729370117
1.5495    -1.89208984    1.04370117    -0.823974609
1.54875    -1.89208984    1.10473633    -0.903320312
1.548    -1.90429688    1.19628906    -0.939941406
1.54725    -1.86767578    1.22680664    -0.970458984
1.5465    -1.84326172    1.26342773    -0.964355469
1.54575    -1.80664062    1.30615234    -0.964355469
1.545    -1.74560547    1.30615234    -0.885009766
1.54425    -1.74560547    1.25732422    -0.793457031
1.5435    -1.66015625    1.22070312    -0.692749023
1.54275    -1.61132812    1.15356445    -0.5859375
1.542    -1.57470703    1.07421875    -0.466918945
1.54125    -1.4831543    0.9765625    -0.33416748
1.5405    -1.4465332    0.903320312    -0.188446045
1.53975    -1.43432617    0.87890625    -0.0235557556
1.539    -1.39160156    0.805664062    0.140380859
1.53825    -1.37329102    0.778198242    0.335693359
1.5375    -1.34887695    0.735473633    0.540161133
1.53675    -1.34887695    0.677490234    0.689697266
1.536    -1.3671875    0.619506836    0.885009766
1.53525    -1.42211914    0.564575195    1.08032227
1.5345    -1.45874023    0.512695312    1.22070312
1.53375    -1.52587891    0.469970703    1.33666992
1.533    -1.58691406    0.411987305    1.50146484
1.53225    -1.63574219    0.369262695    1.68457031
1.5315    -1.70898438    0.323486328    1.73339844
1.53075    -1.78222656    0.271606445    1.89208984
1.53    -1.83105469    0.239562988    1.94091797
1.52925    -1.90429688    0.186920166    2.01416016
1.5285    -1.98974609    0.168609619    2.11181641
1.52775    -2.09960938    0.192260742    2.17285156
1.527    -2.20947266    0.199890137    2.20947266
1.52625    -2.30712891    0.230407715    2.24609375
1.5255    -2.40478516    0.260925293    2.16064453
1.52475    -2.50244141    0.27923584    2.12402344
1.524    -2.62451172    0.347900391    2.00195312
1.52325    -2.68554688    0.396728516    2.00195312
1.5225    -2.74658203    0.448608398    2.02636719
1.52175    -2.79541016    0.51574707    1.97753906
1.521    -2.79541016    0.567626953    1.94091797
1.52025    -2.89306641    0.628662109    1.87988281
1.5195    -3.00292969    0.695800781    1.81884766
1.51875    -3.00292969    0.732421875    1.80664062
1.518    -3.02734375    0.765991211    1.72119141
1.51725    -3.03955078    0.836181641    1.66015625
1.5165    -3.03955078    0.897216797    1.64794922
1.51575    -3.02734375    0.927734375    1.55639648
1.515    -3.05175781    0.958251953    1.55639648
1.51425    -3.03955078    0.958251953    1.52587891
1.5135    -3.02734375    0.933837891    1.51367188
1.51275    -2.97851562    0.927734375    1.55029297
1.512    -2.96630859    0.909423828    1.5625
1.51125    -2.99072266    0.952148438    1.55029297
1.5105    -2.89306641    0.946044922    1.55639648
1.50975    -2.89306641    0.946044922    1.63574219
1.509    -2.83203125    0.939941406    1.62353516
1.50825    -2.72216797    0.891113281    1.61132812
1.5075    -2.66113281    0.909423828    1.67236328
1.50675    -2.58789062    0.823974609    1.72119141
1.506    -2.55126953    0.805664062    1.7578125
1.50525    -2.47802734    0.78125    1.72119141
1.5045    -2.38037109    0.741577148    1.7578125
1.50375    -2.31933594    0.772094727    1.70898438
1.503    -2.23388672    0.756835938    1.67236328
1.50225    -2.18505859    0.775146484    1.62353516
1.5015    -2.09960938    0.805664062    1.57470703
1.50075    -2.03857422    0.823974609    1.52587891
1.5    -1.97753906    0.860595703    1.41601562
1.49925    -1.87988281    0.885009766    1.34887695
1.4985    -1.84326172    0.933837891    1.23291016
1.49775    -1.77001953    0.9765625    1.14746094
1.497    -1.74560547    1.0559082    1.04980469
1.49625    -1.73339844    1.11083984    0.952148438
1.4955    -1.70898438    1.171875    0.848388672
1.49475    -1.68457031    1.21459961    0.799560547
1.494    -1.66015625    1.23901367    0.738525391
1.49325    -1.68457031    1.34887695    0.689697266
1.4925    -1.66015625    1.40380859    0.650024414
1.49175    -1.66015625    1.43432617    0.625610352
1.491    -1.61132812    1.47705078    0.598144531
1.49025    -1.59912109    1.50756836    0.5859375
1.4895    -1.61132812    1.46484375    0.5859375
1.48875    -1.66015625    1.51977539    0.579833984
1.488    -1.61132812    1.50146484    0.573730469
1.48725    -1.61132812    1.45263672    0.552368164
1.4865    -1.61132812    1.34887695    0.540161133
1.48575    -1.57470703    1.33666992    0.527954102
1.485    -1.57470703    1.31225586    0.469970703
1.48425    -1.59912109    1.26342773    0.439453125
1.4835    -1.63574219    1.22680664    0.415039062
1.48275    -1.61132812    1.21459961    0.331115723
1.482    -1.66015625    1.17797852    0.288391113
1.48125    -1.63574219    1.14135742    0.227355957
1.4805    -1.63574219    1.0925293    0.146484375
1.47975    -1.67236328    1.04370117    0.0801086426
1.479    -1.68457031    1.02539062    0.0185012817
1.47825    -1.64794922    1.03759766    -0.0518798828
1.4775    -1.68457031    0.958251953    -0.107574463
1.47675    -1.66015625    0.903320312    -0.146484375
1.476    -1.68457031    0.866699219    -0.16784668
1.47525    -1.70898438    0.805664062    -0.185394287
1.4745    -1.72119141    0.772094727    -0.189971924
1.47375    -1.74560547    0.729370117    -0.18157959
1.473    -1.72119141    0.695800781    -0.164031982
1.47225    -1.70898438    0.628662109    -0.12512207
1.4715    -1.72119141    0.601196289    -0.0663757324
1.47075    -1.69677734    0.579833984    0.00381469727
1.47    -1.67236328    0.592041016    0.0732421875
1.46925    -1.67236328    0.582885742    0.149536133
1.4685    -1.64794922    0.567626953    0.218200684
1.46775    -1.63574219    0.582885742    0.256347656
1.467    -1.62353516    0.573730469    0.309753418
1.46625    -1.62353516    0.534057617    0.360107422
1.4655    -1.63574219    0.537109375    0.402832031
1.46475    -1.63574219    0.524902344    0.427246094
1.464    -1.64794922    0.564575195    0.469970703
1.46325    -1.68457031    0.537109375    0.497436523
1.4625    -1.66015625    0.546264648    0.552368164
1.46175    -1.67236328    0.549316406    0.622558594
1.461    -1.70898438    0.564575195    0.659179688
1.46025    -1.7578125    0.582885742    0.738525391
1.4595    -1.7578125    0.579833984    0.805664062
1.45875    -1.77001953    0.582885742    0.872802734
1.458    -1.85546875    0.5859375    0.915527344
1.45725    -1.90429688    0.588989258    0.946044922
1.4565    -1.90429688    0.579833984    0.952148438
1.45575    -1.92871094    0.61340332    0.946044922
1.455    -1.91650391    0.622558594    0.9765625
1.45425    -1.94091797    0.622558594    0.994873047
1.4535    -1.90429688    0.653076172    0.994873047
1.45275    -1.92871094    0.677490234    0.994873047
1.452    -1.92871094    0.686645508    0.952148438
1.45125    -1.91650391    0.717163086    0.946044922
1.4505    -1.90429688    0.735473633    0.927734375
1.44975    -1.92871094    0.787353516    0.921630859
1.449    -1.91650391    0.799560547    0.87890625
1.44825    -1.96533203    0.836181641    0.860595703
1.4475    -1.92871094    0.848388672    0.793457031
1.44675    -1.96533203    0.860595703    0.756835938
1.446    -1.94091797    0.885009766    0.701904297
1.44525    -1.97753906    0.87890625    0.65612793
1.4445    -2.00195312    0.891113281    0.588989258
1.44375    -2.01416016    0.872802734    0.51574707
1.443    -2.00195312    0.885009766    0.457763672
1.44225    -2.00195312    0.860595703    0.37689209
1.4415    -2.01416016    0.872802734    0.276184082
1.44075    -2.00195312    0.866699219    0.137329102
1.44    -1.97753906    0.87890625    0.0314712524
1.43925    -2.00195312    0.854492188    -0.0858306885
1.4385    -1.953125    0.848388672    -0.198364258
1.43775    -2.03857422    0.836181641    -0.352478027
1.437    -1.98974609    0.817871094    -0.46081543
1.43625    -2.03857422    0.817871094    -0.567626953
1.4355    -2.01416016    0.793457031    -0.677490234
1.43475    -2.02636719    0.778198242    -0.799560547
1.434    -1.97753906    0.778198242    -0.921630859
1.43325    -2.02636719    0.769042969    -0.982666016
1.4325    -2.07519531    0.805664062    -1.12915039
1.43175    -2.12402344    0.732421875    -1.15966797
1.431    -2.17285156    0.692749023    -1.21459961
1.43025    -2.19726562    0.665283203    -1.27563477
1.4295    -2.27050781    0.646972656    -1.40991211
1.42875    -2.36816406    0.619506836    -1.51977539
1.428    -2.39257812    0.604248047    -1.55029297
1.42725    -2.41699219    0.5859375    -1.61132812
1.4265    -2.50244141    0.561523438    -1.67236328
1.42575    -2.58789062    0.534057617    -1.7578125
1.425    -2.68554688    0.512695312    -1.77001953
1.42425    -2.70996094    0.518798828    -1.77001953
1.4235    -2.70996094    0.509643555    -1.79443359
1.42275    -2.74658203    0.503540039    -1.83105469
1.422    -2.79541016    0.51574707    -1.77001953
1.42125    -2.80761719    0.555419922    -1.70898438
1.4205    -2.80761719    0.588989258    -1.68457031
1.41975    -2.84423828    0.677490234    -1.67236328
1.419    -2.84423828    0.744628906    -1.58691406
1.41825    -2.88085938    0.830078125    -1.53198242
1.4175    -2.90527344    0.958251953    -1.47705078
1.41675    -2.89306641    1.08642578    -1.49536133
1.416    -2.83203125    1.19628906    -1.45874023
1.41525    -2.86865234    1.30004883    -1.49536133
1.4145    -2.75878906    1.53198242    -1.48925781
1.41375    -2.78320312    1.69677734    -1.5625
1.413    -2.75878906    1.80664062    -1.67236328
1.41225    -2.69775391    1.98974609    -1.70898438
1.4115    -2.70996094    2.12402344    -1.89208984
1.41075    -2.62451172    2.31933594    -2.11181641
1.41    -2.56347656    2.41699219    -2.25830078
1.40925    -2.51464844    2.5390625    -2.39257812
1.4085    -2.50244141    2.67333984    -2.55126953
1.40775    -2.40478516    2.75878906    -2.75878906
1.407    -2.31933594    2.85644531    -2.90527344
1.40625    -2.23388672    2.99072266    -2.88085938
1.4055    -2.23388672    3.03955078    -3.07617188
1.40475    -2.17285156    3.05175781    -3.24707031
1.404    -2.18505859    3.10058594    -3.34472656
1.40325    -2.1484375    3.125    -3.34472656
1.4025    -2.06298828    3.24707031    -3.44238281
1.40175    -2.06298828    3.11279297    -3.515625
1.401    -2.07519531    3.00292969    -3.54003906
1.40025    -2.07519531    3.11279297    -3.56445312
1.3995    -2.08740234    3.07617188    -3.58886719
1.39875    -2.13623047    3.03955078    -3.63769531
1.398    -2.16064453    2.84423828    -3.61328125
1.39725    -2.22167969    2.80761719    -3.58886719
1.3965    -2.27050781    2.70996094    -3.61328125
1.39575    -2.33154297    2.57568359    -3.54003906
1.395    -2.34375    2.46582031    -3.61328125
1.39425    -2.39257812    2.41699219    -3.49121094
1.3935    -2.42919922    2.24609375    -3.46679688
1.39275    -2.50244141    2.13623047    -3.36914062
1.392    -2.50244141    2.00195312    -3.27148438
1.39125    -2.57568359    1.79443359    -3.27148438
1.3905    -2.55126953    1.62353516    -3.19824219
1.38975    -2.51464844    1.39770508    -3.08837891
1.389    -2.55126953    1.27563477    -2.96630859
1.38825    -2.55126953    1.08642578    -2.75878906
1.3875    -2.51464844    0.872802734    -2.61230469
1.38675    -2.52685547    0.650024414    -2.46582031
1.386    -2.5390625    0.439453125    -2.31933594
1.38525    -2.5390625    0.228881836    -2.06298828
1.3845    -2.51464844    0.0232696533    -1.87988281
1.38375    -2.52685547    -0.216674805    -1.72119141
1.383    -2.47802734    -0.393676758    -1.53198242
1.38225    -2.49023438    -0.592041016    -1.34277344
1.3815    -2.41699219    -0.772094727    -1.17797852
1.38075    -2.36816406    -0.9765625    -0.988769531
1.38    -2.34375    -1.15966797    -0.872802734
1.37925    -2.28271484    -1.28173828    -0.704956055
1.3785    -2.28271484    -1.36108398    -0.576782227
1.37775    -2.22167969    -1.51977539    -0.46081543
1.377    -2.20947266    -1.64794922    -0.33416748
1.37625    -2.19726562    -1.77001953    -0.253295898
1.3755    -2.22167969    -1.85546875    -0.165557861
1.37475    -2.23388672    -1.89208984    -0.0877380371
1.374    -2.20947266    -1.89208984    -0.0339508057
1.37325    -2.24609375    -1.90429688    0.00734329224
1.3725    -2.18505859    -1.89208984    0.0333786011
1.37175    -2.22167969    -1.92871094    0.0686645508
1.371    -2.24609375    -1.94091797    0.113677979
1.37025    -2.27050781    -1.84326172    0.171661377
1.3695    -2.39257812    -1.72119141    0.228881836
1.36875    -2.44140625    -1.62353516    0.314331055
1.368    -2.45361328    -1.51977539    0.396728516
1.36725    -2.52685547    -1.34277344    0.469970703
1.3665    -2.67333984    -1.23901367    0.595092773
1.36575    -2.74658203    -1.06201172    0.704956055
1.365    -2.86865234    -0.793457031    0.799560547
1.36425    -2.91748047    -0.570678711    0.946044922
1.3635    -3.03955078    -0.332641602    1.04980469
1.36275    -3.14941406    -0.0413894653    1.12915039
1.362    -3.3203125    0.245666504    1.19018555
1.36125    -3.44238281    0.564575195    1.31835938
1.3605    -3.54003906    0.854492188    1.37939453
1.35975    -3.73535156    1.15356445    1.37329102
1.359    -3.78417969    1.47094727    1.32446289
1.35825    -3.93066406    1.72119141    1.36108398
1.3575    -4.00390625    1.98974609    1.33056641
1.35675    -4.15039062    2.22167969    1.33056641
1.356    -4.296875    2.40478516    1.2878418
1.35525    -4.39453125    2.72216797    1.26342773
1.3545    -4.54101562    2.86865234    1.2512207
1.35375    -4.51660156    3.02734375    1.25732422
1.353    -4.56542969    3.3203125    1.28173828
1.35225    -4.63867188    3.46679688    1.34277344
1.3515    -4.73632812    3.56445312    1.3671875
1.35075    -4.76074219    3.7109375    1.39770508
1.35    -4.80957031    3.83300781    1.43432617
1.34925    -4.83398438    3.75976562    1.51367188
1.3485    -4.6875    3.73535156    1.58691406
1.34775    -4.80957031    3.75976562    1.67236328
1.347    -4.73632812    3.66210938    1.81884766
1.34625    -4.73632812    3.63769531    1.87988281
1.3455    -4.93164062    3.54003906    1.94091797
1.34475    -4.93164062    3.63769531    1.98974609
1.344    -4.90722656    3.44238281    2.03857422
1.34325    -4.90722656    3.39355469    2.13623047
1.3425    -4.80957031    3.39355469    2.16064453
1.34175    -4.71191406    3.27148438    2.1484375
1.341    -4.80957031    3.19824219    2.16064453
1.34025    -4.80957031    3.07617188    2.19726562
1.3395    -4.6875    3.125    2.18505859
1.33875    -4.63867188    2.91748047    2.22167969
1.338    -4.58984375    2.84423828    2.16064453
1.33725    -4.61425781    2.734375    2.19726562
1.3365    -4.46777344    2.55126953    2.23388672
1.33575    -4.39453125    2.51464844    2.27050781
1.335    -4.44335938    2.49023438    2.22167969
1.33425    -4.46777344    2.31933594    2.23388672
1.3335    -4.296875    2.19726562    2.19726562
1.33275    -4.22363281    2.1484375    2.09960938
1.332    -4.07714844    2.00195312    2.1484375
1.33125    -4.02832031    1.89208984    2.19726562
1.3305    -3.93066406    1.83105469    2.12402344
1.32975    -3.83300781    1.70898438    2.08740234
1.329    -3.68652344    1.61132812    2.05078125
1.32825    -3.61328125    1.4831543    2.03857422
1.3275    -3.56445312    1.3671875    1.92871094
1.32675    -3.44238281    1.24511719    1.87988281
1.326    -3.39355469    1.06811523    1.89208984
1.32525    -3.24707031    0.921630859    1.89208984
1.3245    -3.22265625    0.799560547    1.85546875
1.32375    -3.17382812    0.5859375    1.81884766
1.323    -3.10058594    0.399780273    1.79443359
1.32225    -2.90527344    0.244140625    1.73339844
1.3215    -2.80761719    0.0610351562    1.67236328
1.32075    -2.77099609    -0.106048584    1.72119141
1.32    -2.64892578    -0.291442871    1.66015625
1.31925    -2.57568359    -0.439453125    1.64794922
1.3185    -2.50244141    -0.625610352    1.64794922
1.31775    -2.35595703    -0.778198242    1.55029297
1.317    -2.27050781    -0.970458984    1.53198242
1.31625    -2.18505859    -1.14135742    1.52587891
1.3155    -2.02636719    -1.26342773    1.50756836
1.31475    -1.94091797    -1.34887695    1.53808594
1.314    -1.83105469    -1.49536133    1.50756836
1.31325    -1.68457031    -1.58691406    1.54418945
1.3125    -1.5625    -1.61132812    1.5625
1.31175    -1.39770508    -1.67236328    1.5625
1.311    -1.26342773    -1.67236328    1.61132812
1.31025    -1.10473633    -1.63574219    1.61132812
1.3095    -1.00097656    -1.61132812    1.62353516
1.30875    -0.909423828    -1.50756836    1.59912109
1.308    -0.830078125    -1.39160156    1.61132812
1.30725    -0.708007812    -1.31225586    1.64794922
1.3065    -0.582885742    -1.23901367    1.69677734
1.30575    -0.485229492    -1.09863281    1.63574219
1.305    -0.402832031    -0.970458984    1.67236328
1.30425    -0.30670166    -0.830078125    1.61132812
1.3035    -0.231933594    -0.65612793    1.5625
1.30275    -0.173950195    -0.512695312    1.47705078
1.302    -0.12512207    -0.329589844    1.36108398
1.30125    -0.0953674316    -0.148773193    1.26342773
1.3005    -0.0942230225    0.0797271729    1.07421875
1.29975    -0.0747680664    0.29296875    0.811767578
1.299    -0.0743865967    0.473022461    0.592041016
1.29825    -0.0644683838    0.653076172    0.346374512
1.2975    -0.0900268555    0.872802734    0.085067749
1.29675    -0.130462646    0.958251953    -0.169372559
1.296    -0.151062012    1.171875    -0.439453125
1.29525    -0.149536133    1.30004883    -0.689697266
1.2945    -0.160217285    1.49536133    -0.970458984
1.29375    -0.230407715    1.5625    -1.20849609
1.293    -0.263977051    1.78222656    -1.48925781
1.29225    -0.329589844    1.86767578    -1.70898438
1.2915    -0.350952148    1.98974609    -1.91650391
1.29075    -0.439453125    2.13623047    -2.12402344
1.29    -0.512695312    2.19726562    -2.23388672
1.28925    -0.549316406    2.27050781    -2.29492188
1.2885    -0.610351562    2.27050781    -2.36816406
1.28775    -0.671386719    2.36816406    -2.28271484
1.287    -0.708007812    2.29492188    -2.22167969
1.28625    -0.772094727    2.33154297    -2.08740234
1.2855    -0.842285156    2.33154297    -1.953125
1.28475    -0.891113281    2.27050781    -1.74560547
1.284    -0.909423828    2.35595703    -1.55639648
1.28325    -0.970458984    2.24609375    -1.28173828
1.2825    -0.994873047    2.23388672    -1.0559082
1.28175    -1.03149414    2.19726562    -0.823974609
1.281    -1.03149414    2.05078125    -0.567626953
1.28025    -1.00097656    1.98974609    -0.335693359
1.2795    -1.03759766    1.85546875    -0.0999450684
1.27875    -1.02539062    1.77001953    0.0629425049
1.278    -1.00708008    1.66015625    0.227355957
1.27725    -0.9765625    1.5625    0.329589844
1.2765    -0.970458984    1.36108398    0.454711914
1.27575    -0.921630859    1.30004883    0.524902344
1.275    -0.933837891    1.11083984    0.588989258
1.27425    -0.909423828    0.885009766    0.668334961
1.2735    -0.854492188    0.701904297    0.729370117
1.27275    -0.811767578    0.506591797    0.720214844
1.272    -0.756835938    0.254821777    0.756835938
1.27125    -0.723266602    0.0400543213    0.756835938
1.2705    -0.680541992    -0.160980225    0.793457031
1.26975    -0.634765625    -0.386047363    0.762939453
1.269    -0.625610352    -0.625610352    0.765991211
1.26825    -0.579833984    -0.866699219    0.75378418
1.2675    -0.546264648    -1.08032227    0.741577148
1.26675    -0.524902344    -1.34887695    0.704956055
1.266    -0.497436523    -1.59912109    0.662231445
1.26525    -0.46081543    -1.89208984    0.640869141
1.2645    -0.448608398    -2.13623047    0.610351562
1.26375    -0.439453125    -2.40478516    0.5859375
1.263    -0.439453125    -2.63671875    0.549316406
1.26225    -0.405883789    -2.86865234    0.509643555
1.2615    -0.384521484    -3.08837891    0.469970703
1.26075    -0.387573242    -3.36914062    0.415039062
1.26    -0.389099121    -3.73535156    0.375366211
1.25925    -0.386047363    -3.88183594    0.314331055
1.2585    -0.411987305    -4.15039062    0.268554688
1.25775    -0.463867188    -4.56542969    0.184631348
1.257    -0.500488281    -4.6875    0.104522705
1.25625    -0.543212891    -4.93164062    0.0326156616
1.2555    -0.61340332    -5.10253906    -0.0370025635
1.25475    -0.701904297    -5.32226562    -0.0827789307
1.254    -0.817871094    -5.59082031    -0.159454346
1.25325    -0.891113281    -5.76171875    -0.20904541
1.2525    -0.970458984    -5.71289062    -0.268554688
1.25175    -1.09863281    -5.78613281    -0.326538086
1.251    -1.20849609    -5.93261719    -0.361633301
1.25025    -1.30615234    -5.88378906    -0.367736816
1.2495    -1.43432617    -5.95703125    -0.386047363
1.24875    -1.50146484    -6.49414062    -0.355529785
1.248    -1.5625    -6.0546875    -0.302124023
1.24725    -1.70898438    -6.20117188    -0.262451172
1.2465    -1.70898438    -6.07910156    -0.204467773
1.24575    -1.84326172    -6.03027344    -0.134277344
1.245    -2.00195312    -5.83496094    -0.0576019287
1.24425    -2.05078125    -5.73730469    0.0218391418
1.2435    -2.1484375    -5.56640625    0.0785827637
1.24275    -2.12402344    -5.39550781    0.146484375
1.242    -2.19726562    -5.22460938    0.191497803
1.24125    -2.22167969    -5.10253906    0.215148926
1.2405    -2.28271484    -4.78515625    0.233459473
1.23975    -2.29492188    -4.54101562    0.22277832
1.239    -2.31933594    -4.24804688    0.205993652
1.23825    -2.33154297    -4.17480469    0.175476074
1.2375    -2.38037109    -3.85742188    0.093460083
1.23675    -2.39257812    -3.515625    0.00967979431
1.236    -2.38037109    -3.125    -0.107574463
1.23525    -2.38037109    -2.89306641    -0.20904541
1.2345    -2.36816406    -2.63671875    -0.344848633
1.23375    -2.40478516    -2.34375    -0.485229492
1.233    -2.33154297    -2.00195312    -0.650024414
1.23225    -2.34375    -1.81884766    -0.775146484
1.2315    -2.34375    -1.50146484    -0.933837891
1.23075    -2.39257812    -1.31835938    -1.09863281
1.23    -2.36816406    -1.10473633    -1.24511719
1.22925    -2.28271484    -0.860595703    -1.46484375
1.2285    -2.18505859    -0.695800781    -1.5625
1.22775    -2.12402344    -0.601196289    -1.79443359
1.227    -2.02636719    -0.473022461    -2.00195312
1.22625    -1.97753906    -0.402832031    -2.23388672
1.2255    -1.87988281    -0.399780273    -2.52685547
1.22475    -1.74560547    -0.347900391    -2.66113281
1.224    -1.66015625    -0.332641602    -2.89306641
1.22325    -1.48925781    -0.34942627    -3.11279297
1.2225    -1.35498047    -0.338745117    -3.14941406
1.22175    -1.21459961    -0.382995605    -3.3203125
1.221    -1.0925293    -0.439453125    -3.56445312
1.22025    -0.964355469    -0.497436523    -3.56445312
1.2195    -0.836181641    -0.564575195    -3.58886719
1.21875    -0.704956055    -0.646972656    -3.7109375
1.218    -0.592041016    -0.735473633    -3.80859375
1.21725    -0.491333008    -0.885009766    -3.90625
1.2165    -0.402832031    -1.04370117    -3.90625
1.21575    -0.300598145    -1.19018555    -3.85742188
1.215    -0.238037109    -1.3671875    -3.88183594
1.21425    -0.160217285    -1.50756836    -3.85742188
1.2135    -0.0358581543    -1.7578125    -3.80859375
1.21275    0.00024586916    -1.92871094    -3.83300781
1.212    0.0392913818    -2.08740234    -3.80859375
1.21125    0.0968933105    -2.34375    -3.58886719
1.2105    0.177764893    -2.52685547    -3.46679688
1.20975    0.182342529    -2.72216797    -3.36914062
1.209    0.204467773    -2.86865234    -3.19824219
1.20825    0.260925293    -3.07617188    -3.08837891
1.2075    0.282287598    -3.34472656    -2.99072266
1.20675    0.27923584    -3.46679688    -2.80761719
1.206    0.294494629    -3.49121094    -2.67333984
1.20525    0.381469727    -3.56445312    -2.5390625
1.2045    0.355529785    -3.68652344    -2.33154297
1.20375    0.355529785    -3.75976562    -2.17285156
1.203    0.372314453    -3.97949219    -2.05078125
1.20225    0.379943848    -3.95507812    -1.81884766
1.2015    0.389099121    -3.85742188    -1.67236328
1.20075    0.445556641    -3.85742188    -1.59912109
1.2    0.500488281    -3.88183594    -1.53808594
1.19925    0.543212891    -3.88183594    -1.48925781
1.1985    0.68359375    -3.88183594    -1.45874023
1.19775    0.817871094    -3.83300781    -1.45874023
1.197    0.885009766    -3.7109375    -1.51367188
1.19625    0.9765625    -3.73535156    -1.4831543
1.1955    1.08642578    -3.515625    -1.57470703
1.19475    1.22070312    -3.34472656    -1.59912109
1.194    1.2878418    -3.17382812    -1.58691406
1.19325    1.40380859    -3.06396484    -1.63574219
1.1925    1.46484375    -2.88085938    -1.73339844
1.19175    1.58691406    -2.5390625    -1.70898438
1.191    1.66015625    -2.31933594    -1.78222656
1.19025    1.84326172    -2.13623047    -1.7578125
1.1895    1.91650391    -2.00195312    -1.77001953
1.18875    1.97753906    -1.68457031    -1.7578125
1.188    2.05078125    -1.42822266    -1.73339844
1.18725    2.16064453    -1.22070312    -1.69677734
1.1865    2.20947266    -0.946044922    -1.64794922
1.18575    2.18505859    -0.741577148    -1.58691406
1.185    2.19726562    -0.442504883    -1.50756836
1.18425    2.25830078    -0.227355957    -1.39770508
1.1835    2.30712891    0.0112056732    -1.2512207
1.18275    2.25830078    0.215148926    -1.14135742
1.182    2.31933594    0.427246094    -1.00097656
1.18125    2.25830078    0.637817383    -0.854492188
1.1805    2.30712891    0.836181641    -0.704956055
1.17975    2.42919922    1.00708008    -0.601196289
1.179    2.41699219    1.14746094    -0.457763672
1.17825    2.41699219    1.23901367    -0.390625
1.1775    2.44140625    1.32446289    -0.308227539
1.17675    2.44140625    1.4831543    -0.244140625
1.176    2.41699219    1.53198242    -0.201416016
1.17525    2.44140625    1.59912109    -0.143432617
1.1745    2.41699219    1.68457031    -0.0801086426
1.17375    2.47802734    1.7578125    -0.0105381012
1.173    2.42919922    1.80664062    0.039100647
1.17225    2.40478516    1.83105469    0.0820159912
1.1715    2.41699219    1.85546875    0.152587891
1.17075    2.35595703    1.92871094    0.239562988
1.17    2.28271484    1.91650391    0.338745117
1.16925    2.25830078    1.94091797    0.463867188
1.1685    2.19726562    1.98974609    0.576782227
1.16775    2.16064453    2.03857422    0.71105957
1.167    2.08740234    1.92871094    0.836181641
1.16625    2.08740234    1.90429688    1.03149414
1.1655    2.02636719    1.86767578    1.18408203
1.16475    1.91650391    1.81884766    1.36108398
1.164    1.87988281    1.79443359    1.53808594
1.16325    1.83105469    1.7578125    1.74560547
1.1625    1.74560547    1.66015625    1.89208984
1.16175    1.72119141    1.57470703    2.03857422
1.161    1.69677734    1.5625    2.18505859
1.16025    1.61132812    1.53808594    2.41699219
1.1595    1.64794922    1.41601562    2.68554688
1.15875    1.58691406    1.34887695    2.84423828
1.158    1.54418945    1.34887695    3.06396484
1.15725    1.48925781    1.28173828    3.17382812
1.1565    1.47705078    1.20849609    3.44238281
1.15575    1.39160156    1.12304688    3.515625
1.155    1.28173828    1.04980469    3.7109375
1.15425    1.20849609    0.952148438    3.73535156
1.1535    1.08642578    0.872802734    3.93066406
1.15275    1.06811523    0.759887695    4.02832031
1.152    0.982666016    0.686645508    3.93066406
1.15125    0.891113281    0.595092773    4.1015625
1.1505    0.811767578    0.485229492    4.24804688
1.14975    0.668334961    0.372314453    4.19921875
1.149    0.561523438    0.302124023    4.32128906
1.14825    0.402832031    0.221252441    4.44335938
1.1475    0.299072266    0.103759766    4.41894531
1.14675    0.177001953    -0.000265240669    4.44335938
1.146    0.0541687012    -0.0930786133    4.4921875
1.14525    -0.0713348389    -0.201416016    4.296875
1.1445    -0.193023682    -0.297546387    4.296875
1.14375    -0.303649902    -0.369262695    4.17480469
1.143    -0.408935547    -0.421142578    3.95507812
1.14225    -0.473022461    -0.491333008    3.88183594
1.1415    -0.537109375    -0.567626953    3.58886719
1.14075    -0.607299805    -0.588989258    3.3203125
1.14    -0.637817383    -0.65612793    3.19824219
1.13925    -0.720214844    -0.680541992    2.91748047
1.1385    -0.817871094    -0.738525391    2.69775391
1.13775    -0.823974609    -0.817871094    2.42919922
1.137    -0.87890625    -0.860595703    2.06298828
1.13625    -0.933837891    -0.872802734    1.78222656
1.1355    -1.00708008    -0.891113281    1.53198242
1.13475    -0.994873047    -0.897216797    1.17797852
1.134    -1.04370117    -0.921630859    0.915527344
1.13325    -1.06201172    -0.915527344    0.582885742
1.1325    -1.04980469    -0.915527344    0.268554688
1.13175    -1.11694336    -0.87890625    -0.0246047974
1.131    -1.16577148    -0.909423828    -0.332641602
1.13025    -1.20239258    -0.885009766    -0.610351562
1.1295    -1.2512207    -0.891113281    -0.799560547
1.12875    -1.27563477    -0.848388672    -1.09863281
1.128    -1.31225586    -0.799560547    -1.33056641
1.12725    -1.34277344    -0.759887695    -1.61132812
1.1265    -1.34887695    -0.75378418    -1.77001953
1.12575    -1.37939453    -0.616455078    -2.03857422
1.125    -1.3671875    -0.531005859    -2.17285156
1.12425    -1.39770508    -0.427246094    -2.22167969
1.1235    -1.40991211    -0.291442871    -2.25830078
1.12275    -1.42822266    -0.141143799    -2.36816406
1.122    -1.46484375    0.0257492065    -2.38037109
1.12125    -1.50146484    0.183868408    -2.42919922
1.1205    -1.55029297    0.338745117    -2.45361328
1.11975    -1.63574219    0.509643555    -2.31933594
1.119    -1.62353516    0.698852539    -2.24609375
1.11825    -1.69677734    0.872802734    -2.12402344
1.1175    -1.67236328    1.06811523    -2.02636719
1.11675    -1.67236328    1.30004883    -1.80664062
1.116    -1.68457031    1.50756836    -1.74560547
1.11525    -1.67236328    1.70898438    -1.5625
1.1145    -1.73339844    1.98974609    -1.37329102
1.11375    -1.69677734    2.28271484    -1.18408203
1.113    -1.72119141    2.45361328    -0.939941406
1.11225    -1.72119141    2.79541016    -0.65612793
1.1115    -1.73339844    3.08837891    -0.421142578
1.11075    -1.74560547    3.3203125    -0.169372559
1.11    -1.84326172    3.56445312    0.0556945801
1.10925    -1.83105469    3.68652344    0.331115723
1.1085    -1.87988281    3.88183594    0.543212891
1.10775    -1.91650391    4.07714844    0.723266602
1.107    -1.91650391    4.32128906    0.9765625
1.10625    -2.01416016    4.56542969    1.16577148
1.1055    -2.12402344    4.66308594    1.33666992
1.10475    -2.12402344    4.93164062    1.40991211
1.104    -2.24609375    5.17578125    1.50146484
1.10325    -2.34375    5.24902344    1.57470703
1.1025    -2.38037109    5.49316406    1.64794922
1.10175    -2.47802734    5.61523438    1.68457031
1.101    -2.52685547    5.63964844    1.72119141
1.10025    -2.5390625    5.56640625    1.74560547
1.0995    -2.64892578    5.56640625    1.73339844
1.09875    -2.80761719    5.41992188    1.69677734
1.098    -2.91748047    5.56640625    1.77001953
1.09725    -3.125    5.49316406    1.7578125
1.0965    -3.24707031    5.44433594    1.73339844
1.09575    -3.24707031    5.37109375    1.66015625
1.095    -3.39355469    5.17578125    1.7578125
1.09425    -3.41796875    5.00488281    1.77001953
1.0935    -3.49121094    4.80957031    1.7578125
1.09275    -3.58886719    4.51660156    1.81884766
1.092    -3.66210938    4.24804688    1.84326172
1.09125    -3.80859375    4.12597656    1.84326172
1.0905    -3.93066406    3.95507812    1.92871094
1.08975    -4.00390625    3.88183594    2.02636719
1.089    -4.1015625    3.61328125    2.01416016
1.08825    -4.17480469    3.39355469    2.13623047
1.0875    -4.27246094    3.02734375    2.33154297
1.08675    -4.296875    2.85644531    2.38037109
1.086    -4.34570312    2.734375    2.51464844
1.08525    -4.41894531    2.5390625    2.58789062
1.0845    -4.4921875    2.27050781    2.75878906
1.08375    -4.54101562    2.03857422    2.84423828
1.083    -4.54101562    1.85546875    2.96630859
1.08225    -4.4921875    1.66015625    3.03955078
1.0815    -4.41894531    1.50146484    3.11279297
1.08075    -4.46777344    1.29394531    3.27148438
1.08    -4.4921875    1.04980469    3.11279297
1.07925    -4.44335938    0.933837891    3.125
1.0785    -4.54101562    0.708007812    3.22265625
1.07775    -4.46777344    0.546264648    3.24707031
1.077    -4.51660156    0.399780273    3.27148438
1.07625    -4.51660156    0.244140625    3.19824219
1.0755    -4.58984375    0.0904083252    3.17382812
1.07475    -4.56542969    -0.065612793    3.10058594
1.074    -4.58984375    -0.259399414    3.01513672
1.07325    -4.63867188    -0.37689209    2.80761719
1.0725    -4.76074219    -0.51574707    2.78320312
1.07175    -4.6875    -0.665283203    2.67333984
1.071    -4.6875    -0.765991211    2.5390625
1.07025    -4.76074219    -0.872802734    2.34375
1.0695    -4.76074219    -0.970458984    2.22167969
1.06875    -4.71191406    -1.06201172    2.09960938
1.068    -4.80957031    -1.17797852    1.953125
1.06725    -4.93164062    -1.33056641    1.73339844
1.0665    -4.93164062    -1.42211914    1.63574219
1.06575    -5.00488281    -1.50756836    1.49536133
1.065    -5.2734375    -1.64794922    1.38549805
1.06425    -5.39550781    -1.70898438    1.2878418
1.0635    -5.39550781    -1.81884766    1.12915039
1.06275    -5.34667969    -1.92871094    1.04370117
1.062    -5.44433594    -2.02636719    0.9765625
1.06125    -5.46875    -2.02636719    0.927734375
1.0605    -5.54199219    -2.09960938    0.891113281
1.05975    -5.68847656    -2.12402344    0.872802734
1.059    -5.76171875    -2.20947266    0.778198242
1.05825    -5.90820312    -2.24609375    0.723266602
1.0575    -5.98144531    -2.23388672    0.726318359
1.05675    -5.90820312    -2.24609375    0.692749023
1.056    -6.07910156    -2.27050781    0.668334961
1.05525    -6.10351562    -2.25830078    0.631713867
1.0545    -6.10351562    -2.22167969    0.634765625
1.05375    -6.22558594    -2.27050781    0.637817383
1.053    -6.25    -2.24609375    0.607299805
1.05225    -6.12792969    -2.23388672    0.595092773
1.0515    -6.10351562    -2.29492188    0.610351562
1.05075    -5.93261719    -2.25830078    0.610351562
1.05    -5.88378906    -2.28271484    0.579833984
1.04925    -5.71289062    -2.29492188    0.601196289
1.0485    -5.68847656    -2.35595703    0.595092773
1.04775    -5.54199219    -2.45361328    0.537109375
1.047    -5.41992188    -2.45361328    0.497436523
1.04625    -5.20019531    -2.46582031    0.442504883
1.0455    -5.02929688    -2.46582031    0.360107422
1.04475    -4.73632812    -2.52685547    0.270080566
1.044    -4.61425781    -2.56347656    0.18157959
1.04325    -4.44335938    -2.61230469    0.0942230225
1.0425    -4.19921875    -2.62451172    0.0214576721
1.04175    -3.90625    -2.55126953    -0.0755310059
1.041    -3.61328125    -2.60009766    -0.156402588
1.04025    -3.39355469    -2.58789062    -0.244140625
1.0395    -3.10058594    -2.56347656    -0.335693359
1.03875    -2.88085938    -2.49023438    -0.427246094
1.038    -2.56347656    -2.44140625    -0.524902344
1.03725    -2.24609375    -2.39257812    -0.610351562
1.0365    -1.953125    -2.36816406    -0.668334961
1.03575    -1.66015625    -2.29492188    -0.811767578
1.035    -1.3671875    -2.28271484    -0.854492188
1.03425    -1.0925293    -2.29492188    -0.927734375
1.0335    -0.793457031    -2.22167969    -0.994873047
1.03275    -0.534057617    -2.18505859    -1.14746094
1.032    -0.29296875    -2.17285156    -1.23291016
1.03125    -0.0259399414    -2.17285156    -1.34277344
1.0305    0.205993652    -2.05078125    -1.40380859
1.02975    0.451660156    -2.05078125    -1.50146484
1.029    0.677490234    -2.11181641    -1.62353516
1.02825    0.860595703    -2.22167969    -1.69677734
1.0275    1.08032227    -2.17285156    -1.7578125
1.02675    1.23901367    -2.19726562    -1.77001953
1.026    1.45874023    -2.20947266    -1.73339844
1.02525    1.55029297    -2.35595703    -1.78222656
1.0245    1.7578125    -2.38037109    -1.78222656
1.02375    1.87988281    -2.41699219    -1.73339844
1.023    1.92871094    -2.49023438    -1.67236328
1.02225    2.11181641    -2.52685547    -1.58691406
1.0215    2.1484375    -2.55126953    -1.52587891
1.02075    2.28271484    -2.62451172    -1.45263672
1.02    2.39257812    -2.68554688    -1.30004883
1.01925    2.50244141    -2.81982422    -1.17797852
1.0185    2.70996094    -2.81982422    -1.08032227
1.01775    2.734375    -2.97851562    -0.964355469
1.017    2.78320312    -3.10058594    -0.842285156
1.01625    2.90527344    -3.03955078    -0.772094727
1.0155    2.96630859    -3.14941406    -0.701904297
1.01475    2.95410156    -3.17382812    -0.598144531
1.014    2.96630859    -3.17382812    -0.506591797
1.01325    2.95410156    -3.27148438    -0.430297852
1.0125    3.11279297    -3.36914062    -0.337219238
1.01175    3.11279297    -3.36914062    -0.241088867
1.011    3.22265625    -3.44238281    -0.192260742
1.01025    3.24707031    -3.39355469    -0.131225586
1.0095    3.07617188    -3.44238281    -0.0633239746
1.00875    3.19824219    -3.46679688    -0.0144958496
1.008    3.14941406    -3.46679688    0.0291824341
1.00725    3.41796875    -3.39355469    0.0701904297
1.0065    3.34472656    -3.41796875    0.117492676
1.00575    3.3203125    -3.27148438    0.158691406
1.005    3.17382812    -3.17382812    0.186920166
1.00425    3.24707031    -3.3203125    0.215148926
1.0035    3.125    -3.27148438    0.224304199
1.00275    3.02734375    -3.10058594    0.254821777
1.002    2.95410156    -3.05175781    0.305175781
1.00125    2.94189453    -3.11279297    0.357055664
1.0005    2.88085938    -3.05175781    0.421142578
0.99975    2.74658203    -2.9296875    0.466918945
0.999    2.60009766    -2.83203125    0.549316406
0.99825    2.44140625    -2.67333984    0.592041016
0.9975    2.29492188    -2.58789062    0.646972656
0.99675    2.27050781    -2.55126953    0.695800781
0.996    2.1484375    -2.42919922    0.735473633
0.99525    2.1484375    -2.29492188    0.759887695
0.9945    2.05078125    -2.20947266    0.762939453
0.99375    1.97753906    -2.13623047    0.799560547
0.993    1.92871094    -2.08740234    0.775146484
0.99225    1.78222656    -1.87988281    0.756835938
0.9915    1.79443359    -1.79443359    0.750732422
0.99075    1.72119141    -1.66015625    0.732421875
0.99    1.63574219    -1.46484375    0.692749023
0.98925    1.54418945    -1.24511719    0.640869141
0.9885    1.52587891    -1.14746094    0.631713867
0.98775    1.44042969    -0.939941406    0.546264648
0.987    1.33666992    -0.787353516    0.48828125
0.98625    1.22070312    -0.604248047    0.393676758
0.9855    1.16577148    -0.402832031    0.311279297
0.98475    1.01318359    -0.22277832    0.198364258
0.984    1.03149414    -0.11138916    0.11138916
0.98325    0.903320312    0.0438690186    0.000074505806
0.9825    0.698852539    0.170898438    -0.128936768
0.98175    0.665283203    0.274658203    -0.241088867
0.981    0.552368164    0.396728516    -0.355529785
0.98025    0.408935547    0.497436523    -0.463867188
0.9795    0.355529785    0.619506836    -0.619506836
0.97875    0.215148926    0.665283203    -0.747680664
0.978    0.207519531    0.714111328    -0.872802734
0.97725    0.0507354736    0.772094727    -1.06811523
0.9765    0.0324249268    0.765991211    -1.23901367
0.97575    -0.004529953    0.772094727    -1.37939453
0.975    -0.036239624    0.778198242    -1.45263672
0.97425    -0.0492095947    0.692749023    -1.61132812
0.9735    -0.0610351562    0.598144531    -1.7578125
0.97275    -0.146484375    0.527954102    -1.94091797
0.972    -0.189971924    0.387573242    -2.02636719
0.97125    -0.192260742    0.247192383    -2.12402344
0.9705    -0.22277832    0.0518798828    -2.19726562
0.96975    -0.215148926    -0.141906738    -2.23388672
0.969    -0.164794922    -0.347900391    -2.29492188
0.96825    -0.166320801    -0.595092773    -2.34375
0.9675    -0.149536133    -0.836181641    -2.29492188
0.96675    -0.169372559    -1.09863281    -2.25830078
0.966    -0.160980225    -1.37329102    -2.24609375
0.96525    -0.160217285    -1.73339844    -2.18505859
0.9645    -0.186920166    -1.98974609    -2.11181641
0.96375    -0.210571289    -2.29492188    -2.01416016
0.963    -0.262451172    -2.63671875    -1.92871094
0.96225    -0.329589844    -2.91748047    -1.94091797
0.9615    -0.393676758    -3.34472656    -1.83105469
0.96075    -0.482177734    -3.66210938    -1.79443359
0.96    -0.5859375    -3.83300781    -1.64794922
0.95925    -0.744628906    -4.22363281    -1.55639648
0.9585    -0.854492188    -4.39453125    -1.53808594
0.95775    -0.982666016    -4.51660156    -1.47705078
0.957    -1.13525391    -4.80957031    -1.37939453
0.95625    -1.30615234    -5.17578125    -1.30004883
0.9555    -1.47705078    -5.05371094    -1.24511719
0.95475    -1.73339844    -5.32226562    -1.22680664
0.954    -1.91650391    -5.44433594    -1.171875
0.95325    -2.13623047    -5.56640625    -1.14135742
0.9525    -2.35595703    -5.71289062    -1.12304688
0.95175    -2.55126953    -5.68847656    -1.11083984
0.951    -2.79541016    -5.76171875    -1.00708008
0.95025    -2.96630859    -5.71289062    -0.988769531
0.9495    -3.10058594    -5.68847656    -0.872802734
0.94875    -3.19824219    -5.83496094    -0.842285156
0.948    -3.36914062    -5.68847656    -0.787353516
0.94725    -3.68652344    -5.61523438    -0.735473633
0.9465    -3.88183594    -5.46875    -0.65612793
0.94575    -4.07714844    -5.37109375    -0.555419922
0.945    -4.22363281    -5.15136719    -0.463867188
0.94425    -4.39453125    -4.90722656    -0.382995605
0.9435    -4.56542969    -4.93164062    -0.299072266
0.94275    -4.78515625    -4.6875    -0.227355957
0.942    -5.00488281    -4.54101562    -0.12588501
0.94125    -5.22460938    -4.32128906    -0.0293731689
0.9405    -5.49316406    -4.12597656    0.0801086426
0.93975    -5.41992188    -3.90625    0.183868408
0.939    -5.68847656    -3.58886719    0.297546387
0.93825    -5.90820312    -3.3203125    0.442504883
0.9375    -5.93261719    -3.00292969    0.588989258
0.93675    -6.00585938    -2.69775391    0.747680664
0.936    -6.00585938    -2.52685547    0.946044922
0.93525    -5.95703125    -2.16064453    1.08642578
0.9345    -6.0546875    -1.90429688    1.26953125
0.93375    -6.20117188    -1.59912109    1.4831543
0.933    -6.34765625    -1.34277344    1.63574219
0.93225    -6.39648438    -1.03759766    1.81884766
0.9315    -6.59179688    -0.765991211    2.01416016
0.93075    -6.78710938    -0.503540039    2.27050781
0.93    -6.93359375    -0.25177002    2.42919922
0.92925    -6.98242188    0.0159263611    2.58789062
0.9285    -7.17773438    0.26550293    2.64892578
0.92775    -7.32421875    0.543212891    2.78320312
0.927    -7.2265625    0.823974609    3.00292969
0.92625    -7.27539062    1.07421875    3.08837891
0.9255    -7.47070312    1.29394531    3.29589844
0.92475    -7.37304688    1.50756836    3.44238281
0.924    -7.47070312    1.72119141    3.63769531
0.92325    -7.421875    1.98974609    3.85742188
0.9225    -7.47070312    2.17285156    3.90625
0.92175    -7.37304688    2.38037109    4.19921875
0.921    -7.2265625    2.57568359    4.296875
0.92025    -7.2265625    2.70996094    4.22363281
0.9195    -7.32421875    2.95410156    4.39453125
0.91875    -7.421875    3.06396484    4.41894531
0.918    -7.51953125    3.24707031    4.56542969
0.91725    -7.76367188    3.3203125    4.58984375
0.9165    -7.8125    3.36914062    4.66308594
0.91575    -7.86132812    3.49121094    4.71191406
0.915    -7.95898438    3.68652344    4.6875
0.91425    -8.15429688    3.68652344    4.63867188
0.9135    -8.203125    3.73535156    4.63867188
0.91275    -8.25195312    3.68652344    4.4921875
0.912    -8.15429688    3.73535156    4.39453125
0.91125    -8.3984375    3.68652344    4.24804688
0.9105    -8.54492188    3.58886719    4.1015625
0.90975    -8.49609375    3.58886719    4.00390625
0.909    -8.59375    3.46679688    3.78417969
0.90825    -8.64257812    3.46679688    3.54003906
0.9075    -8.49609375    3.29589844    3.36914062
0.90675    -8.34960938    3.22265625    3.14941406
0.906    -8.30078125    2.97851562    3.02734375
0.90525    -8.34960938    2.77099609    2.79541016
0.9045    -8.15429688    2.69775391    2.70996094
0.90375    -8.34960938    2.50244141    2.62451172
0.903    -8.30078125    2.34375    2.46582031
0.90225    -8.30078125    2.13623047    2.44140625
0.9015    -8.34960938    1.96533203    2.31933594
0.90075    -8.64257812    1.86767578    2.25830078
0.9    -8.34960938    1.72119141    2.22167969
0.89925    -8.15429688    1.62353516    2.20947266
0.8985    -8.30078125    1.40991211    2.18505859
0.89775    -8.34960938    1.28173828    2.16064453
0.897    -8.15429688    1.16577148    2.23388672
0.89625    -8.0078125    1.08032227    2.22167969
0.8955    -8.0078125    0.860595703    2.31933594
0.89475    -7.91015625    0.817871094    2.41699219
0.894    -7.66601562    0.735473633    2.42919922
0.89325    -7.47070312    0.65612793    2.47802734
0.8925    -7.32421875    0.564575195    2.51464844
0.89175    -7.17773438    0.491333008    2.50244141
0.891    -6.98242188    0.411987305    2.58789062
0.89025    -6.8359375    0.405883789    2.66113281
0.8895    -6.78710938    0.355529785    2.55126953
0.88875    -6.39648438    0.326538086    2.47802734
0.888    -6.22558594    0.326538086    2.36816406
0.88725    -6.15234375    0.355529785    2.33154297
0.8865    -5.98144531    0.328063965    2.18505859
0.88575    -5.88378906    0.300598145    1.97753906
0.885    -5.59082031    0.318908691    1.79443359
0.88425    -5.34667969    0.311279297    1.66015625
0.8835    -5.17578125    0.282287598    1.34887695
0.88275    -4.95605469    0.250244141    1.0925293
0.882    -4.78515625    0.198364258    0.891113281
0.88125    -4.44335938    0.131225586    0.592041016
0.8805    -4.27246094    0.0644683838    0.30670166
0.87975    -4.07714844    -0.00801086426    0.0402450562
0.879    -3.93066406    -0.0713348389    -0.218200684
0.87825    -3.68652344    -0.157928467    -0.506591797
0.8775    -3.39355469    -0.257873535    -0.756835938
0.87675    -3.125    -0.350952148    -1.0559082
0.876    -2.96630859    -0.463867188    -1.27563477
0.87525    -2.72216797    -0.564575195    -1.49536133
0.8745    -2.55126953    -0.677490234    -1.74560547
0.87375    -2.34375    -0.778198242    -1.91650391
0.873    -2.1484375    -0.891113281    -2.1484375
0.87225    -1.94091797    -1.01928711    -2.40478516
0.8715    -1.77001953    -1.15966797    -2.70996094
0.87075    -1.66015625    -1.33666992    -2.81982422
0.87    -1.53198242    -1.44042969    -3.06396484
0.86925    -1.40380859    -1.63574219    -3.27148438
0.8685    -1.30004883    -1.83105469    -3.515625
0.86775    -1.18408203    -1.97753906    -3.68652344
0.867    -1.07421875    -2.19726562    -3.78417969
0.86625    -0.964355469    -2.27050781    -3.95507812
0.8655    -0.87890625    -2.42919922    -4.00390625
0.86475    -0.759887695    -2.63671875    -4.296875
0.864    -0.671386719    -2.85644531    -4.37011719
0.86325    -0.55847168    -3.07617188    -4.56542969
0.8625    -0.454711914    -3.125    -4.58984375
0.86175    -0.340270996    -3.36914062    -4.54101562
0.861    -0.241088867    -3.46679688    -4.6875
0.86025    -0.145721436    -3.73535156    -4.6875
0.8595    -0.0602722168    -3.88183594    -4.6875
0.85875    -0.00596046448    -4.05273438    -4.58984375
0.858    0.0690460205    -4.05273438    -4.54101562
0.85725    0.175476074    -4.12597656    -4.34570312
0.8565    0.228881836    -4.22363281    -4.296875
0.85575    0.230407715    -4.27246094    -4.24804688
0.855    0.274658203    -4.34570312    -4.19921875
0.85425    0.332641602    -4.37011719    -4.12597656
0.8535    0.337219238    -4.46777344    -4.1015625
0.85275    0.355529785    -4.44335938    -4.17480469
0.852    0.350952148    -4.32128906    -4.22363281
0.85125    0.344848633    -4.19921875    -4.34570312
0.8505    0.286865234    -4.15039062    -4.32128906
0.84975    0.308227539    -4.07714844    -4.34570312
0.849    0.277709961    -3.90625    -4.37011719
0.84825    0.262451172    -3.66210938    -4.46777344
0.8475    0.253295898    -3.58886719    -4.71191406
0.84675    0.260925293    -3.44238281    -4.80957031
0.846    0.270080566    -3.27148438    -4.80957031
0.84525    0.274658203    -3.03955078    -4.85839844
0.8445    0.253295898    -2.83203125    -4.8828125
0.84375    0.288391113    -2.57568359    -5.05371094
0.843    0.285339355    -2.44140625    -5.17578125
0.84225    0.267028809    -2.22167969    -5.22460938
0.8415    0.259399414    -2.11181641    -5.078125
0.84075    0.277709961    -1.97753906    -5.078125
0.84    0.355529785    -1.7578125    -5.05371094
0.83925    0.500488281    -1.62353516    -5.02929688
0.8385    0.524902344    -1.53808594    -5.078125
0.83775    0.576782227    -1.36108398    -5.078125
0.837    0.662231445    -1.25732422    -4.83398438
0.83625    0.698852539    -1.08032227    -4.6875
0.8355    0.769042969    -0.921630859    -4.56542969
0.83475    0.854492188    -0.799560547    -4.37011719
0.834    0.866699219    -0.616455078    -4.22363281
0.83325    0.946044922    -0.430297852    -3.95507812
0.8325    1.07421875    -0.286865234    -3.95507812
0.83175    1.23291016    -0.12512207    -3.80859375
0.831    1.31225586    0.0295639038    -3.63769531
0.83025    1.47705078    0.165557861    -3.54003906
0.8295    1.66015625    0.34942627    -3.46679688
0.82875    1.953125    0.476074219    -3.44238281
0.828    2.09960938    0.595092773    -3.44238281
0.82725    2.30712891    0.787353516    -3.39355469
0.8265    2.41699219    0.933837891    -3.44238281
0.82575    2.67333984    1.09863281    -3.36914062
0.825    2.83203125    1.19628906    -3.36914062
0.82425    2.96630859    1.26342773    -3.29589844
0.8235    3.17382812    1.35498047    -3.3203125
0.82275    3.39355469    1.4465332    -3.27148438
0.822    3.41796875    1.53808594    -3.22265625
0.82125    3.66210938    1.50756836    -3.24707031
0.8205    3.78417969    1.53808594    -3.22265625
0.81975    3.90625    1.5625    -3.17382812
0.819    3.83300781    1.55029297    -3.14941406
0.81825    4.00390625    1.53808594    -3.03955078
0.8175    4.12597656    1.48925781    -2.95410156
0.81675    4.24804688    1.51977539    -2.85644531
0.816    4.296875    1.47094727    -2.70996094
0.81525    4.296875    1.4465332    -2.55126953
0.8145    4.24804688    1.40991211    -2.41699219
0.81375    4.19921875    1.3671875    -2.29492188
0.813    4.15039062    1.33056641    -2.12402344
0.81225    3.95507812    1.28173828    -1.91650391
0.8115    3.75976562    1.25732422    -1.69677734
0.81075    3.58886719    1.24511719    -1.51977539
0.81    3.63769531    1.19018555    -1.29394531
0.80925    3.58886719    1.23901367    -1.14135742
0.8085    3.41796875    1.30004883    -0.952148438
0.80775    3.46679688    1.31225586    -0.799560547
0.807    3.36914062    1.37329102    -0.592041016
0.80625    3.22265625    1.4831543    -0.445556641
0.8055    3.22265625    1.63574219    -0.280761719
0.80475    3.17382812    1.78222656    -0.156402588
0.804    3.19824219    1.89208984    -0.0534057617
0.80325    2.89306641    2.12402344    0.0495910645
0.8025    2.77099609    2.33154297    0.100708008
0.80175    2.74658203    2.52685547    0.13961792
0.801    2.734375    2.68554688    0.151062012
0.80025    2.62451172    2.81982422    0.162506104
0.7995    2.64892578    3.00292969    0.106811523
0.79875    2.5390625    3.24707031    0.0431060791
0.798    2.60009766    3.46679688    -0.0495910645
0.79725    2.49023438    3.73535156    -0.148773193
0.7965    2.55126953    4.00390625    -0.282287598
0.79575    2.42919922    4.37011719    -0.389099121
0.795    2.34375    4.4921875    -0.540161133
0.79425    2.31933594    4.80957031    -0.653076172
0.7935    2.28271484    5.17578125    -0.805664062
0.79275    2.18505859    5.51757812    -0.982666016
0.792    2.25830078    5.46875    -1.171875
0.79125    2.23388672    5.54199219    -1.34277344
0.7905    2.24609375    5.859375    -1.51367188
0.78975    2.18505859    6.12792969    -1.59912109
0.789    2.18505859    5.98144531    -1.72119141
0.78825    2.12402344    6.17675781    -1.83105469
0.7875    1.98974609    6.29882812    -1.953125
0.78675    1.89208984    6.39648438    -2.01416016
0.786    1.72119141    6.54296875    -2.01416016
0.78525    1.58691406    6.4453125    -2.02636719
0.7845    1.57470703    6.4453125    -2.03857422
0.78375    1.41601562    6.49414062    -2.07519531
0.783    1.34887695    6.29882812    -2.00195312
0.78225    1.23291016    6.54296875    -1.92871094
0.7815    1.23901367    6.39648438    -1.83105469
0.78075    1.24511719    6.07910156    -1.74560547
0.78    1.17797852    5.73730469    -1.59912109
0.77925    1.12304688    5.56640625    -1.39160156
0.7785    1.14746094    5.12695312    -1.11083984
0.77775    1.11694336    4.93164062    -0.860595703
0.777    1.08642578    4.56542969    -0.607299805
0.77625    1.0559082    4.24804688    -0.241088867
0.7755    1.14135742    3.90625    0.12588501
0.77475    1.12304688    3.56445312    0.543212891
0.774    1.11694336    3.3203125    0.927734375
0.77325    1.23901367    2.90527344    1.36108398
0.7725    1.22070312    2.57568359    1.81884766
0.77175    1.22070312    2.19726562    2.18505859
0.771    1.14746094    1.91650391    2.5390625
0.77025    1.171875    1.69677734    2.94189453
0.7695    1.10473633    1.47094727    3.3203125
0.76875    1.06201172    1.2512207    3.63769531
0.768    1.0559082    1.04980469    4.02832031
0.76725    1.07421875    0.897216797    4.24804688
0.7665    1.03149414    0.729370117    4.54101562
0.76575    0.970458984    0.592041016    4.73632812
0.765    0.964355469    0.463867188    4.95605469
0.76425    0.866699219    0.346374512    5.02929688
0.7635    0.741577148    0.326538086    5.12695312
0.76275    0.695800781    0.302124023    5.34667969
0.762    0.451660156    0.30670166    5.34667969
0.76125    0.274658203    0.299072266    5.24902344
0.7605    0.0732421875    0.317382812    5.37109375
0.75975    -0.0610351562    0.360107422    5.32226562
0.759    -0.241088867    0.411987305    5.2734375
0.75825    -0.476074219    0.549316406    5.15136719
0.7575    -0.729370117    0.653076172    5.02929688
0.75675    -0.970458984    0.759887695    4.78515625
0.756    -1.22070312    0.823974609    4.51660156
0.75525    -1.47705078    0.903320312    4.32128906
0.7545    -1.77001953    0.988769531    4.19921875
0.75375    -2.01416016    1.02539062    3.95507812
0.753    -2.36816406    1.10473633    3.90625
0.75225    -2.72216797    1.12304688    3.85742188
0.7515    -3.10058594    1.22680664    3.75976562
0.75075    -3.515625    1.21459961    3.58886719
0.75    -3.78417969    1.27563477    3.49121094
0.74925    -4.12597656    1.26342773    3.44238281
0.7485    -4.46777344    1.29394531    3.36914062
0.74775    -4.83398438    1.33056641    3.46679688
0.747    -5.22460938    1.37939453    3.27148438
0.74625    -5.6640625    1.30615234    3.29589844
0.7455    -5.95703125    1.2512207    3.34472656
0.74475    -6.15234375    1.26953125    3.34472656
0.744    -6.34765625    1.27563477    3.44238281
0.74325    -6.640625    1.17797852    3.54003906
0.7425    -6.8359375    1.16577148    3.66210938
0.74175    -7.37304688    1.20239258    3.75976562
0.741    -7.47070312    1.22070312    3.90625
0.74025    -7.86132812    1.22680664    3.95507812
0.7395    -8.0078125    1.23901367    4.19921875
0.73875    -8.25195312    1.30004883    4.24804688
0.738    -8.74023438    1.38549805    4.56542969
0.73725    -8.74023438    1.45874023    4.71191406
0.7365    -9.1796875    1.57470703    4.8828125
0.73575    -9.375    1.72119141    4.8828125
0.735    -9.5703125    1.7578125    4.93164062
0.73425    -9.71679688    2.03857422    4.98046875
0.7335    -9.9609375    2.20947266    4.8828125
0.73275    -10.0585938    2.38037109    5.02929688
0.732    -10.2050781    2.46582031    4.85839844
0.73125    -10.3515625    2.86865234    4.76074219
0.7305    -10.4980469    2.97851562    4.71191406
0.72975    -10.4492188    3.29589844    4.61425781
0.729    -10.4492188    3.56445312    4.46777344
0.72825    -10.7421875    3.78417969    4.34570312
0.7275    -10.6933594    3.88183594    4.07714844
0.72675    -10.9375    4.07714844    4.02832031
0.726    -11.0351562    4.27246094    3.95507812
0.72525    -10.9375    4.19921875    3.78417969
0.7245    -10.8886719    4.34570312    3.80859375
0.72375    -10.8886719    4.37011719    3.80859375
0.723    -11.0839844    4.37011719    3.73535156
0.72225    -11.0351562    4.37011719    3.66210938
0.7215    -11.1816406    4.37011719    3.68652344
0.72075    -11.1816406    4.39453125    3.61328125
0.72    -10.8886719    4.46777344    3.56445312
0.71925    -11.1328125    4.27246094    3.39355469
0.7185    -11.0351562    4.15039062    3.36914062
0.71775    -10.5957031    3.93066406    3.22265625
0.717    -10.7421875    3.80859375    3.125
0.71625    -10.5957031    3.58886719    3.08837891
0.7155    -10.4003906    3.22265625    3.03955078
0.71475    -10.4003906    3.03955078    3.00292969
0.714    -10.3027344    2.86865234    2.86865234
0.71325    -10.3515625    2.60009766    2.95410156
0.7125    -10.3027344    2.20947266    2.86865234
0.71175    -10.3515625    1.78222656    2.734375
0.711    -10.3515625    1.4465332    2.72216797
0.71025    -10.4003906    1.14746094    2.5390625
0.7095    -10.546875    0.787353516    2.45361328
0.70875    -10.4980469    0.454711914    2.27050781
0.708    -10.4492188    0.119781494    2.19726562
0.70725    -10.4980469    -0.263977051    2.05078125
0.7065    -10.546875    -0.570678711    1.97753906
0.70575    -10.5957031    -0.891113281    1.73339844
0.705    -10.4980469    -1.30615234    1.51367188
0.70425    -10.3027344    -1.5625    1.41601562
0.7035    -10.4003906    -1.91650391    1.26342773
0.70275    -10.15625    -2.22167969    1.13525391
0.702    -9.71679688    -2.49023438    1.04370117
0.70125    -9.66796875    -2.72216797    1.02539062
0.7005    -9.765625    -2.91748047    0.891113281
0.69975    -9.71679688    -3.24707031    0.78125
0.699    -9.52148438    -3.49121094    0.723266602
0.69825    -9.765625    -3.66210938    0.653076172
0.6975    -9.52148438    -3.88183594    0.576782227
0.69675    -9.9609375    -4.00390625    0.494384766
0.696    -9.375    -3.95507812    0.399780273
0.69525    -9.42382812    -4.15039062    0.314331055
0.6945    -9.375    -4.19921875    0.215148926
0.69375    -9.66796875    -4.24804688    0.0381469727
0.693    -9.66796875    -4.1015625    -0.152587891
0.69225    -9.5703125    -4.1015625    -0.378417969
0.6915    -9.66796875    -4.07714844    -0.604248047
0.69075    -9.52148438    -3.97949219    -0.842285156
0.69    -9.47265625    -3.80859375    -1.15966797
0.68925    -9.47265625    -3.63769531    -1.4831543
0.6885    -9.375    -3.44238281    -1.74560547
0.68775    -9.375    -3.44238281    -2.18505859
0.687    -9.47265625    -3.36914062    -2.51464844
0.68625    -9.66796875    -3.36914062    -2.89306641
0.6855    -9.5703125    -3.125    -3.36914062
0.68475    -9.52148438    -2.99072266    -3.63769531
0.684    -9.81445312    -2.94189453    -3.80859375
0.68325    -9.86328125    -2.84423828    -4.1015625
0.6825    -9.91210938    -2.80761719    -4.4921875
0.68175    -9.91210938    -2.75878906    -4.73632812
0.681    -9.91210938    -2.90527344    -4.85839844
0.68025    -9.61914062    -2.80761719    -5.02929688
0.6795    -9.81445312    -2.81982422    -5.39550781
0.67875    -9.9609375    -2.78320312    -5.29785156
0.678    -10.0585938    -2.69775391    -5.46875
0.67725    -9.765625    -2.78320312    -5.6640625
0.6765    -9.765625    -2.77099609    -5.68847656
0.67575    -9.5703125    -2.72216797    -5.73730469
0.675    -9.5703125    -2.64892578    -5.6640625
0.67425    -9.5703125    -2.68554688    -5.73730469
0.6735    -9.5703125    -2.69775391    -5.71289062
0.67275    -9.42382812    -2.68554688    -5.61523438
0.672    -9.66796875    -2.734375    -5.51757812
0.67125    -9.66796875    -2.67333984    -5.63964844
0.6705    -9.375    -2.67333984    -5.59082031
0.66975    -9.32617188    -2.56347656    -5.54199219
0.669    -9.27734375    -2.51464844    -5.71289062
0.66825    -9.08203125    -2.46582031    -5.61523438
0.6675    -9.03320312    -2.41699219    -5.71289062
0.66675    -8.984375    -2.44140625    -5.83496094
0.666    -8.88671875    -2.44140625    -5.76171875
0.66525    -8.69140625    -2.31933594    -5.73730469
0.6645    -8.49609375    -2.35595703    -5.51757812
0.66375    -8.30078125    -2.33154297    -5.68847656
0.663    -8.15429688    -2.45361328    -5.46875
0.66225    -7.95898438    -2.40478516    -5.37109375
0.6615    -7.91015625    -2.39257812    -5.44433594
0.66075    -7.6171875    -2.39257812    -5.34667969
0.66    -7.51953125    -2.39257812    -5.20019531
0.65925    -7.37304688    -2.46582031    -5.02929688
0.6585    -7.17773438    -2.39257812    -4.95605469
0.65775    -7.08007812    -2.38037109    -4.98046875
0.657    -6.88476562    -2.31933594    -4.8828125
0.65625    -6.68945312    -2.35595703    -4.90722656
0.6555    -6.54296875    -2.25830078    -4.66308594
0.65475    -6.17675781    -2.25830078    -4.4921875
0.654    -6.15234375    -2.22167969    -4.37011719
0.65325    -5.81054688    -2.18505859    -4.24804688
0.6525    -5.59082031    -2.17285156    -4.00390625
0.65175    -5.32226562    -2.01416016    -4.02832031
0.651    -5.20019531    -1.94091797    -3.80859375
0.65025    -5.05371094    -1.90429688    -3.78417969
0.6495    -4.8828125    -1.86767578    -3.85742188
0.64875    -4.71191406    -1.83105469    -3.83300781
0.648    -4.61425781    -1.78222656    -3.58886719
0.64725    -4.27246094    -1.69677734    -3.7109375
0.6465    -4.24804688    -1.58691406    -3.97949219
0.64575    -4.05273438    -1.62353516    -4.05273438
0.645    -3.83300781    -1.5625    -4.17480469
0.64425    -3.61328125    -1.48925781    -4.34570312
0.6435    -3.41796875    -1.47705078    -4.15039062
0.64275    -3.29589844    -1.42211914    -4.44335938
0.642    -3.19824219    -1.33056641    -4.78515625
0.64125    -2.89306641    -1.32446289    -4.98046875
0.6405    -2.56347656    -1.25732422    -5.10253906
0.63975    -2.36816406    -1.16577148    -5.2734375
0.639    -2.13623047    -1.15356445    -5.51757812
0.63825    -1.90429688    -1.11083984    -5.78613281
0.6375    -1.66015625    -1.04370117    -5.90820312
0.63675    -1.40991211    -1.19018555    -5.90820312
0.636    -1.19628906    -1.10473633    -5.98144531
0.63525    -0.891113281    -1.11694336    -6.15234375
0.6345    -0.692749023    -1.14746094    -6.15234375
0.63375    -0.494384766    -1.20849609    -6.25
0.633    -0.276184082    -1.31835938    -5.95703125
0.63225    -0.0436782837    -1.3671875    -5.78613281
0.6315    0.268554688    -1.41601562    -5.61523438
0.63075    0.448608398    -1.44042969    -5.46875
0.63    0.695800781    -1.49536133    -5.12695312
0.62925    0.939941406    -1.61132812    -4.63867188
0.6285    1.15356445    -1.69677734    -4.15039062
0.62775    1.4465332    -1.81884766    -3.73535156
0.627    1.64794922    -1.86767578    -3.19824219
0.62625    1.92871094    -1.85546875    -2.64892578
0.6255    2.23388672    -2.05078125    -2.05078125
0.62475    2.58789062    -2.03857422    -1.45874023
0.624    2.74658203    -1.97753906    -0.897216797
0.62325    2.99072266    -2.09960938    -0.343322754
0.6225    3.39355469    -1.94091797    0.23651123
0.62175    3.515625    -1.91650391    0.811767578
0.621    3.7109375    -1.84326172    1.29394531
0.62025    3.93066406    -1.78222656    1.79443359
0.6195    4.296875    -1.53198242    2.31933594
0.61875    4.51660156    -1.47705078    2.56347656
0.618    5.00488281    -1.25732422    2.86865234
0.61725    5.12695312    -1.00708008    3.05175781
0.6165    5.32226562    -0.765991211    3.29589844
0.61575    5.68847656    -0.579833984    3.39355469
0.615    5.71289062    -0.346374512    3.515625
0.61425    6.12792969    -0.0915527344    3.36914062
0.6135    6.29882812    0.0762939453    3.61328125
0.61275    6.4453125    0.337219238    3.63769531
0.612    6.88476562    0.595092773    3.54003906
0.61125    7.12890625    0.866699219    3.41796875
0.6105    7.51953125    1.06201172    3.36914062
0.60975    7.95898438    1.23291016    3.24707031
0.609    8.10546875    1.45263672    3.02734375
0.60825    8.25195312    1.68457031    2.85644531
0.6075    8.3984375    1.90429688    2.84423828
0.60675    8.49609375    2.06298828    2.78320312
0.606    8.44726562    2.27050781    2.55126953
0.60525    8.59375    2.39257812    2.52685547
0.6045    8.69140625    2.40478516    2.33154297
0.60375    9.03320312    2.56347656    2.1484375
0.603    9.03320312    2.67333984    2.08740234
0.60225    9.1796875    2.70996094    2.05078125
0.6015    9.32617188    2.734375    1.94091797
0.60075    9.32617188    2.75878906    1.91650391
0.6    9.13085938    2.70996094    1.87988281
0.59925    9.5703125    2.64892578    1.86767578
0.5985    9.13085938    2.61230469    1.80664062
0.59775    8.93554688    2.39257812    1.86767578
0.597    9.32617188    2.34375    2.00195312
0.59625    8.984375    2.16064453    2.09960938
0.5955    8.88671875    2.05078125    2.20947266
0.59475    8.44726562    1.89208984    2.41699219
0.594    8.0078125    1.79443359    2.61230469
0.59325    7.37304688    1.69677734    2.72216797
0.5925    7.2265625    1.59912109    3.05175781
0.59175    6.73828125    1.36108398    3.17382812
0.591    5.83496094    1.22070312    3.39355469
0.59025    5.29785156    0.958251953    3.66210938
0.5895    4.6875    0.750732422    3.88183594
0.58875    3.73535156    0.531005859    4.24804688
0.588    3.10058594    0.323486328    4.58984375
0.58725    2.25830078    0.131988525    4.83398438
0.5865    1.37329102    -0.0717163086    5.46875
0.58575    0.534057617    -0.276184082    5.90820312
0.585    -0.506591797    -0.439453125    6.25
0.58425    -1.63574219    -0.637817383    6.68945312
0.5835    -2.60009766    -0.787353516    6.8359375
0.58275    -3.68652344    -0.970458984    7.2265625
0.582    -4.83398438    -1.13525391    7.37304688
0.58125    -5.859375    -1.31225586    7.66601562
0.5805    -7.08007812    -1.33666992    8.25195312
0.57975    -8.25195312    -1.40991211    8.44726562
0.579    -9.375    -1.46484375    8.7890625
0.57825    -10.6445312    -1.4465332    8.64257812
0.5775    -11.2304688    -1.49536133    9.22851562
0.57675    -12.0605469    -1.39160156    9.03320312
0.576    -13.1835938    -1.32446289    9.5703125
0.57525    -13.9648438    -1.30615234    9.47265625
0.5745    -15.1367188    -1.22070312    9.66796875
0.57375    -15.8203125    -1.01928711    9.71679688
0.573    -16.40625    -0.891113281    9.86328125
0.57225    -16.6992188    -0.698852539    9.765625
0.5715    -17.578125    -0.527954102    9.765625
0.57075    -18.2617188    -0.415039062    9.66796875
0.57    -18.75    -0.277709961    9.61914062
0.56925    -18.9453125    -0.12512207    9.5703125
0.5685    -19.4335938    0.0537872314    9.375
0.56775    -20.1171875    0.22277832    9.32617188
0.567    -20.8007812    0.36315918    9.08203125
0.56625    -19.921875    0.503540039    9.08203125
0.5655    -19.8242188    0.686645508    8.83789062
0.56475    -19.6289062    0.891113281    8.59375
0.564    -19.140625    0.982666016    8.44726562
0.56325    -18.359375    1.14746094    8.3984375
0.5625    -18.2617188    1.171875    7.91015625
0.56175    -17.578125    1.31225586    7.6171875
0.561    -17.2851562    1.27563477    7.51953125
0.56025    -16.6015625    1.42822266    6.98242188
0.5595    -16.1132812    1.53198242    7.08007812
0.55875    -14.9414062    1.55029297    6.93359375
0.558    -14.453125    1.5625    6.640625
0.55725    -13.5742188    1.62353516    6.25
0.5565    -12.890625    1.62353516    6.15234375
0.55575    -11.5722656    1.58691406    5.81054688
0.555    -10.3027344    1.57470703    5.59082031
0.55425    -9.91210938    1.42211914    5.22460938
0.5535    -8.88671875    1.43432617    4.80957031
0.55275    -7.66601562    1.31225586    4.34570312
0.552    -6.4453125    1.14135742    4.22363281
0.55125    -5.83496094    1.00708008    3.75976562
0.5505    -4.73632812    0.830078125    3.61328125
0.54975    -3.75976562    0.637817383    3.14941406
0.549    -2.86865234    0.37689209    2.77099609
0.54825    -1.91650391    0.0507354736    2.47802734
0.5475    -1.03759766    -0.245666504    2.08740234
0.54675    -0.199890137    -0.650024414    1.86767578
0.546    0.55847168    -1.08032227    1.50146484
0.54525    1.20239258    -1.42822266    1.35498047
0.5445    1.83105469    -1.90429688    1.2512207
0.54375    2.49023438    -2.45361328    1.0925293
0.543    2.80761719    -2.86865234    0.891113281
0.54225    3.22265625    -3.39355469    0.897216797
0.5415    3.68652344    -4.00390625    0.872802734
0.54075    4.07714844    -4.37011719    0.866699219
0.54    4.24804688    -5.22460938    0.915527344
0.53925    4.41894531    -5.63964844    0.848388672
0.5385    4.54101562    -6.20117188    0.866699219
0.53775    4.39453125    -6.59179688    0.842285156
0.537    4.34570312    -7.27539062    0.830078125
0.53625    4.27246094    -7.71484375    0.738525391
0.5355    4.17480469    -8.0078125    0.686645508
0.53475    3.88183594    -8.203125    0.616455078
0.534    3.58886719    -8.83789062    0.506591797
0.53325    3.29589844    -8.88671875    0.312805176
0.5325    2.78320312    -9.22851562    0.178527832
0.53175    2.30712891    -9.22851562    0.00034570694
0.531    1.85546875    -9.32617188    -0.221252441
0.53025    1.31835938    -9.32617188    -0.463867188
0.5295    0.964355469    -9.42382812    -0.75378418
0.52875    0.402832031    -9.1796875    -0.9765625
0.528    -0.138092041    -9.22851562    -1.32446289
0.52725    -0.708007812    -8.83789062    -1.64794922
0.5265    -1.20849609    -8.54492188    -1.953125
0.52575    -1.7578125    -8.15429688    -2.30712891
0.525    -2.22167969    -7.56835938    -2.86865234
0.52425    -2.86865234    -7.51953125    -3.27148438
0.5235    -3.39355469    -6.98242188    -3.63769531
0.52275    -3.95507812    -6.54296875    -4.1015625
0.522    -4.34570312    -5.88378906    -4.51660156
0.52125    -4.73632812    -5.49316406    -5.12695312
0.5205    -4.95605469    -4.83398438    -5.49316406
0.51975    -5.32226562    -4.27246094    -5.90820312
0.519    -5.44433594    -3.61328125    -6.25
0.51825    -5.76171875    -3.07617188    -6.640625
0.5175    -5.98144531    -2.41699219    -7.17773438
0.51675    -6.34765625    -1.81884766    -7.6171875
0.516    -6.34765625    -1.28173828    -8.3984375
0.51525    -6.34765625    -0.817871094    -8.44726562
0.5145    -6.17675781    -0.268554688    -8.984375
0.51375    -6.49414062    0.190734863    -9.27734375
0.513    -6.49414062    0.564575195    -9.375
0.51225    -6.39648438    1.00097656    -9.71679688
0.5115    -6.39648438    1.34277344    -9.765625
0.51075    -6.39648438    1.67236328    -9.61914062
0.51    -6.4453125    1.92871094    -9.47265625
0.50925    -6.78710938    2.20947266    -9.47265625
0.5085    -6.68945312    2.29492188    -9.1796875
0.50775    -6.54296875    2.42919922    -9.08203125
0.507    -6.68945312    2.50244141    -8.69140625
0.50625    -6.54296875    2.51464844    -8.25195312
0.5055    -6.640625    2.62451172    -7.76367188
0.50475    -6.59179688    2.60009766    -7.37304688
0.504    -6.4453125    2.66113281    -6.640625
0.50325    -6.39648438    2.56347656    -5.90820312
0.5025    -6.54296875    2.47802734    -5.2734375
0.50175    -6.640625    2.41699219    -4.44335938
0.501    -6.59179688    2.20947266    -3.7109375
0.50025    -6.88476562    2.08740234    -2.9296875
0.4995    -7.17773438    1.91650391    -2.13623047
0.49875    -7.27539062    1.61132812    -1.36108398
0.498    -7.6171875    1.31835938    -0.466918945
0.49725    -7.51953125    1.13525391    0.314331055
0.4965    -7.71484375    0.842285156    1.08642578
0.49575    -8.25195312    0.668334961    2.00195312
0.495    -8.44726562    0.445556641    2.75878906
0.49425    -9.03320312    0.201416016    3.44238281
0.4935    -9.1796875    -0.0438690186    4.12597656
0.49275    -9.47265625    -0.282287598    5.02929688
0.492    -9.86328125    -0.491333008    5.78613281
0.49125    -10.0585938    -0.68359375    6.07910156
0.4905    -10.4003906    -0.842285156    6.4453125
0.48975    -10.9863281    -1.01928711    6.93359375
0.489    -11.328125    -1.171875    7.27539062
0.48825    -11.328125    -1.33056641    7.47070312
0.4875    -11.71875    -1.47094727    7.76367188
0.48675    -11.7675781    -1.57470703    7.95898438
0.486    -12.0605469    -1.66015625    7.86132812
0.48525    -12.5976562    -1.66015625    7.71484375
0.4845    -12.5976562    -1.64794922    7.71484375
0.48375    -13.1835938    -1.64794922    7.56835938
0.483    -13.7695312    -1.64794922    7.2265625
0.48225    -13.5742188    -1.63574219    6.78710938
0.4815    -13.28125    -1.58691406    6.20117188
0.48075    -13.3789062    -1.52587891    5.59082031
0.48    -13.4765625    -1.45263672    5.00488281
0.47925    -13.7695312    -1.40991211    4.41894531
0.4785    -13.7695312    -1.30615234    3.73535156
0.47775    -13.9648438    -1.26342773    2.96630859
0.477    -14.0625    -1.15966797    2.12402344
0.47625    -13.9648438    -0.9765625    1.38549805
0.4755    -13.4765625    -0.854492188    0.634765625
0.47475    -13.8671875    -0.866699219    -0.0644683838
0.474    -13.7695312    -0.778198242    -0.723266602
0.47325    -13.4765625    -0.750732422    -1.42211914
0.4725    -13.0859375    -0.854492188    -2.02636719
0.47175    -12.4023438    -0.848388672    -2.63671875
0.471    -12.5976562    -1.06811523    -3.11279297
0.47025    -12.4511719    -1.08032227    -3.56445312
0.4695    -12.109375    -1.22680664    -3.90625
0.46875    -11.7675781    -1.42211914    -4.12597656
0.468    -11.328125    -1.62353516    -4.34570312
0.46725    -10.6445312    -1.89208984    -4.58984375
0.4665    -10.2050781    -2.19726562    -4.54101562
0.46575    -9.32617188    -2.42919922    -4.6875
0.465    -8.74023438    -2.67333984    -4.37011719
0.46425    -8.30078125    -3.07617188    -4.15039062
0.4635    -7.86132812    -3.34472656    -3.90625
0.46275    -6.93359375    -3.56445312    -3.63769531
0.462    -6.640625    -4.05273438    -3.11279297
0.46125    -5.73730469    -4.51660156    -2.72216797
0.4605    -4.73632812    -4.71191406    -2.25830078
0.45975    -3.95507812    -4.95605469    -1.66015625
0.459    -3.14941406    -5.15136719    -1.08642578
0.45825    -2.44140625    -5.54199219    -0.41809082
0.4575    -1.61132812    -5.54199219    0.191497803
0.45675    -0.811767578    -5.76171875    0.830078125
0.456    -0.0484466553    -6.0546875    1.4831543
0.45525    0.759887695    -6.00585938    2.02636719
0.4545    1.51367188    -5.81054688    2.49023438
0.45375    2.29492188    -5.61523438    3.07617188
0.453    3.05175781    -5.76171875    3.61328125
0.45225    3.83300781    -5.54199219    4.17480469
0.4515    4.66308594    -5.10253906    4.83398438
0.45075    5.46875    -4.78515625    5.29785156
0.45    5.859375    -4.44335938    5.46875
0.44925    6.54296875    -3.90625    5.73730469
0.4485    7.27539062    -3.515625    5.90820312
0.44775    7.86132812    -2.97851562    5.78613281
0.447    8.44726562    -2.46582031    5.98144531
0.44625    8.93554688    -1.74560547    5.98144531
0.4455    9.42382812    -1.10473633    5.88378906
0.44475    9.61914062    -0.415039062    5.73730469
0.444    10.3027344    0.312805176    5.51757812
0.44325    10.546875    0.915527344    5.41992188
0.4425    10.9375    1.7578125    5.05371094
0.44175    10.8886719    2.45361328    4.56542969
0.441    11.1816406    3.14941406    4.22363281
0.44025    11.4257812    3.54003906    3.80859375
0.4395    11.2792969    4.27246094    3.46679688
0.43875    10.7910156    5.00488281    3.05175781
0.438    10.546875    5.46875    2.64892578
0.43725    10.5957031    5.81054688    2.25830078
0.4365    10.0585938    6.59179688    1.78222656
0.43575    9.81445312    6.8359375    1.37329102
0.435    9.47265625    6.93359375    0.9765625
0.43425    9.03320312    7.47070312    0.482177734
0.4335    8.88671875    7.421875    -0.0238418579
0.43275    8.15429688    7.51953125    -0.48828125
0.432    7.51953125    7.8125    -0.970458984
0.43125    7.2265625    8.0078125    -1.50756836
0.4305    6.73828125    7.6171875    -1.98974609
0.42975    6.22558594    7.86132812    -2.42919922
0.429    5.71289062    7.76367188    -2.84423828
0.42825    5.32226562    7.421875    -3.22265625
0.4275    4.56542969    6.93359375    -3.68652344
0.42675    4.12597656    6.640625    -3.95507812
0.426    3.63769531    6.29882812    -4.27246094
0.42525    3.06396484    6.0546875    -4.54101562
0.4245    2.63671875    5.46875    -4.63867188
0.42375    2.1484375    4.95605469    -4.6875
0.423    1.83105469    4.41894531    -4.71191406
0.42225    1.40991211    3.80859375    -4.76074219
0.4215    1.15966797    3.125    -4.61425781
0.42075    0.970458984    2.75878906    -4.34570312
0.42    0.765991211    2.23388672    -4.19921875
0.41925    0.653076172    1.68457031    -3.95507812
0.4185    0.555419922    1.12915039    -3.73535156
0.41775    0.473022461    0.634765625    -3.66210938
0.417    0.51574707    0.184631348    -3.36914062
0.41625    0.546264648    -0.288391113    -3.10058594
0.4155    0.68359375    -0.695800781    -2.81982422
0.41475    0.891113281    -1.11083984    -2.63671875
0.414    1.11083984    -1.42822266    -2.42919922
0.41325    1.35498047    -1.66015625    -2.29492188
0.4125    1.55029297    -1.85546875    -2.20947266
0.41175    1.94091797    -2.02636719    -2.13623047
0.411    2.22167969    -2.09960938    -2.13623047
0.41025    2.67333984    -2.12402344    -2.16064453
0.4095    3.07617188    -2.35595703    -2.38037109
0.40875    3.63769531    -2.34375    -2.63671875
0.408    4.17480469    -2.44140625    -2.81982422
0.40725    4.56542969    -2.44140625    -3.06396484
0.4065    4.85839844    -2.74658203    -3.22265625
0.40575    5.34667969    -2.67333984    -3.3203125
0.405    5.63964844    -2.90527344    -3.49121094
0.40425    6.29882812    -2.96630859    -3.36914062
0.4035    6.49414062    -3.17382812    -3.34472656
0.40275    7.47070312    -3.14941406    -3.3203125
0.402    7.76367188    -3.34472656    -3.11279297
0.40125    8.25195312    -3.63769531    -2.83203125
0.4005    8.69140625    -3.90625    -2.44140625
0.39975    9.03320312    -4.07714844    -2.09960938
0.399    9.47265625    -4.27246094    -1.53808594
0.39825    9.81445312    -4.39453125    -0.87890625
0.3975    9.765625    -4.73632812    -0.257873535
0.39675    10.2050781    -4.85839844    0.382995605
0.396    10.4492188    -5.05371094    1.10473633
0.39525    10.7421875    -5.078125    1.80664062
0.3945    10.7421875    -5.078125    2.58789062
0.39375    10.8398438    -5.15136719    3.14941406
0.393    11.2304688    -5.02929688    3.85742188
0.39225    10.9863281    -4.93164062    4.4921875
0.3915    11.1328125    -4.6875    4.76074219
0.39075    11.1816406    -4.4921875    5.10253906
0.39    11.0351562    -4.12597656    5.39550781
0.38925    10.7421875    -3.78417969    5.51757812
0.3885    10.9375    -3.22265625    5.61523438
0.38775    10.9863281    -2.70996094    5.46875
0.387    10.4003906    -2.11181641    5.22460938
0.38625    10.4980469    -1.61132812    4.98046875
0.3855    10.4003906    -1.00097656    4.66308594
0.38475    9.81445312    -0.270080566    4.24804688
0.384    9.47265625    0.340270996    3.75976562
0.38325    9.52148438    1.03759766    3.08837891
0.3825    9.1796875    1.68457031    2.5390625
0.38175    9.22851562    2.24609375    1.79443359
0.381    9.32617188    2.83203125    1.12915039
0.38025    8.83789062    3.3203125    0.37689209
0.3795    8.7890625    3.80859375    -0.343322754
0.37875    8.7890625    4.34570312    -0.958251953
0.378    8.49609375    4.78515625    -1.59912109
0.37725    8.64257812    5.12695312    -2.19726562
0.3765    8.7890625    5.2734375    -2.85644531
0.37575    8.7890625    5.49316406    -3.46679688
0.375    9.22851562    5.51757812    -3.80859375
0.37425    9.32617188    5.81054688    -4.19921875
0.3735    9.81445312    6.00585938    -4.41894531
0.37275    9.86328125    5.93261719    -4.6875
0.372    10.1074219    5.93261719    -4.85839844
0.37125    10.7910156    5.71289062    -4.8828125
0.3705    11.4746094    5.63964844    -5.02929688
0.36975    12.4023438    5.68847656    -5.00488281
0.369    13.0859375    5.32226562    -4.8828125
0.36825    13.8671875    5.2734375    -4.66308594
0.3675    14.453125    5.24902344    -4.41894531
0.36675    15.0390625    4.80957031    -4.17480469
0.366    15.9179688    4.6875    -3.85742188
0.36525    16.796875    4.39453125    -3.56445312
0.3645    16.9921875    4.15039062    -3.24707031
0.36375    17.7734375    3.90625    -2.94189453
0.363    18.75    3.61328125    -2.62451172
0.36225    19.8242188    3.515625    -2.19726562
0.3615    21.1914062    3.29589844    -1.85546875
0.36075    21.9726562    2.86865234    -1.53808594
0.36    23.2421875    2.57568359    -1.23901367
0.35925    24.3164062    2.33154297    -0.921630859
0.3585    25.78125    1.91650391    -0.540161133
0.35775    26.7578125    1.58691406    -0.193786621
0.357    27.34375    1.27563477    0.123596191
0.35625    29.8828125    0.958251953    0.457763672
0.3555    30.859375    0.665283203    0.747680664
0.35475    32.03125    0.277709961    1.13525391
0.354    31.8359375    -0.110626221    1.50756836
0.35325    32.8125    -0.46081543    1.72119141
0.3525    33.7890625    -0.762939453    2.01416016
0.35175    34.765625    -1.10473633    2.11181641
0.351    35.15625    -1.3671875    2.23388672
0.35025    36.328125    -1.72119141    2.40478516
0.3495    37.5    -2.06298828    2.57568359
0.34875    37.3046875    -2.28271484    2.66113281
0.348    37.5    -2.56347656    2.70996094
0.34725    38.28125    -2.69775391    2.67333984
0.3465    39.453125    -2.90527344    2.62451172
0.34575    39.0625    -2.91748047    2.55126953
0.345    40.8203125    -3.07617188    2.39257812
0.34425    41.6015625    -3.125    2.18505859
0.3435    41.9921875    -3.125    2.00195312
0.34275    41.6015625    -3.22265625    1.77001953
0.342    41.6015625    -3.17382812    1.51367188
0.34125    41.9921875    -3.03955078    1.2512207
0.3405    41.6015625    -3.03955078    1.06811523
0.33975    43.359375    -2.99072266    0.903320312
0.339    44.140625    -2.75878906    0.71105957
0.33825    44.53125    -2.56347656    0.564575195
0.3375    45.8984375    -2.46582031    0.48828125
0.33675    46.6796875    -2.36816406    0.427246094
0.336    46.6796875    -2.18505859    0.396728516
0.33525    46.2890625    -2.02636719    0.366210938
0.3345    46.6796875    -1.81884766    0.399780273
0.33375    45.5078125    -1.68457031    0.424194336
0.333    46.875    -1.48925781    0.479125977
0.33225    45.703125    -1.19628906    0.570678711
0.3315    45.703125    -1.11083984    0.653076172
0.33075    45.8984375    -0.891113281    0.68359375
0.33    44.7265625    -0.668334961    0.732421875
0.32925    44.921875    -0.442504883    0.762939453
0.3285    43.9453125    -0.247192383    0.747680664
0.32775    42.578125    -0.000929832458    0.762939453
0.327    41.015625    0.224304199    0.71105957
0.32625    40.8203125    0.457763672    0.653076172
0.3255    40.4296875    0.640869141    0.576782227
0.32475    40.0390625    0.909423828    0.491333008
0.324    40.0390625    1.06811523    0.350952148
0.32325    39.84375    1.30004883    0.176239014
0.3225    39.6484375    1.45874023    0.0151634216
0.32175    39.0625    1.59912109    -0.166320801
0.321    39.0625    1.7578125    -0.354003906
0.32025    38.671875    1.89208984    -0.518798828
0.3195    37.890625    1.97753906    -0.735473633
0.31875    37.6953125    1.96533203    -0.872802734
0.318    36.5234375    2.06298828    -1.04370117
0.31725    37.3046875    2.00195312    -1.171875
0.3165    38.28125    2.02636719    -1.26953125
0.31575    38.28125    1.90429688    -1.39160156
0.315    38.671875    1.86767578    -1.40380859
0.31425    38.8671875    1.68457031    -1.4465332
0.3135    39.2578125    1.59912109    -1.4831543
0.31275    39.84375    1.50756836    -1.48925781
0.312    40.625    1.37939453    -1.55029297
0.31125    40.8203125    1.37329102    -1.53198242
0.3105    42.1875    1.31225586    -1.4465332
0.30975    41.40625    1.24511719    -1.41601562
0.309    43.1640625    1.14135742    -1.36108398
0.30825    43.5546875    1.14135742    -1.32446289
0.3075    43.1640625    1.10473633    -1.27563477
0.30675    43.5546875    1.12304688    -1.23901367
0.306    43.1640625    1.12915039    -1.22070312
0.30525    43.359375    1.19628906    -1.17797852
0.3045    43.5546875    1.24511719    -1.13525391
0.30375    43.5546875    1.29394531    -1.06201172
0.303    43.9453125    1.39770508    -1.06811523
0.30225    43.9453125    1.53808594    -1.03759766
0.3015    43.359375    1.58691406    -1.03149414
0.30075    41.40625    1.67236328    -1.07421875
0.3    40.4296875    1.78222656    -1.15966797
0.29925    39.2578125    1.92871094    -1.22070312
0.2985    39.2578125    1.953125    -1.27563477
0.29775    38.671875    2.11181641    -1.30615234
0.297    36.328125    2.20947266    -1.33666992
0.29625    35.9375    2.27050781    -1.3671875
0.2955    34.765625    2.20947266    -1.42211914
0.29475    33.3984375    2.22167969    -1.39160156
0.294    31.640625    2.09960938    -1.3671875
0.29325    29.8828125    2.08740234    -1.34887695
0.2925    27.734375    1.953125    -1.21459961
0.29175    25.1953125    1.74560547    -1.11694336
0.291    22.7539062    1.67236328    -0.958251953
0.29025    21.6796875    1.5625    -0.830078125
0.2895    19.4335938    1.39160156    -0.668334961
0.28875    17.578125    1.25732422    -0.521850586
0.288    14.7460938    1.0559082    -0.338745117
0.28725    12.5976562    0.817871094    -0.157165527
0.2865    10.7910156    0.631713867    0.0272750854
0.28575    8.0078125    0.421142578    0.219726562
0.285    5.68847656    0.253295898    0.369262695
0.28425    3.02734375    0.0804901123    0.534057617
0.2835    0.289916992    -0.105285645    0.622558594
0.28275    -2.06298828    -0.245666504    0.708007812
0.282    -4.44335938    -0.408935547    0.756835938
0.28125    -6.88476562    -0.482177734    0.747680664
0.2805    -8.984375    -0.592041016    0.787353516
0.27975    -11.0839844    -0.595092773    0.720214844
0.279    -13.9648438    -0.680541992    0.735473633
0.27825    -15.8203125    -0.671386719    0.729370117
0.2775    -18.0664062    -0.61340332    0.619506836
0.27675    -20.9960938    -0.622558594    0.537109375
0.276    -22.4609375    -0.561523438    0.433349609
0.27525    -23.828125    -0.497436523    0.335693359
0.2745    -25.390625    -0.396728516    0.215148926
0.27375    -26.3671875    -0.329589844    0.0785827637
0.273    -27.9296875    -0.248718262    0.0122070312
0.27225    -29.6875    -0.196838379    -0.0452041626
0.2715    -30.6640625    -0.106048584    -0.124359131
0.27075    -32.421875    -0.0354766846    -0.15411377
0.27    -33.7890625    0.103759766    -0.194549561
0.26925    -33.984375    0.189208984    -0.207519531
0.2685    -34.765625    0.231933594    -0.299072266
0.26775    -37.3046875    0.30670166    -0.338745117
0.267    -37.3046875    0.350952148    -0.364685059
0.26625    -36.9140625    0.421142578    -0.340270996
0.2655    -37.890625    0.466918945    -0.357055664
0.26475    -38.671875    0.506591797    -0.386047363
0.264    -39.6484375    0.521850586    -0.389099121
0.26325    -39.6484375    0.549316406    -0.34942627
0.2625    -40.0390625    0.531005859    -0.30670166
0.26175    -40.234375    0.485229492    -0.338745117
0.261    -39.6484375    0.439453125    -0.299072266
0.26025    -40.234375    0.442504883    -0.347900391
0.2595    -39.6484375    0.421142578    -0.297546387
0.25875    -40.0390625    0.321960449    -0.233459473
0.258    -40.234375    0.277709961    -0.144958496
0.25725    -38.8671875    0.26550293    -0.101470947
0.2565    -38.4765625    0.216674805    -0.0177383423
0.25575    -38.0859375    0.122070312    0.0621795654
0.255    -37.890625    0.0675201416    0.155639648
0.25425    -37.3046875    0.0427246094    0.262451172
0.2535    -37.3046875    0.0339508057    0.317382812
0.25275    -36.1328125    -0.0375747681    0.430297852
0.252    -35.3515625    -0.0564575195    0.442504883
0.25125    -33.3984375    -0.0637054443    0.451660156
0.2505    -32.6171875    -0.151062012    0.463867188
0.24975    -31.640625    -0.170135498    0.424194336
0.249    -29.8828125    -0.1953125    0.393676758
0.24825    -29.4921875    -0.18081665    0.370788574
0.2475    -28.515625    -0.166320801    0.276184082
0.24675    -26.7578125    -0.162506104    0.216674805
0.246    -26.171875    -0.141906738    0.13961792
0.24525    -25.1953125    -0.0816345215    0.0270843506
0.2445    -24.7070312    -0.0178337097    -0.0953674316
0.24375    -23.2421875    0.014591217    -0.150299072
0.243    -22.65625    0.0755310059    -0.225830078
0.24225    -21.875    0.109863281    -0.27923584
0.2415    -21.3867188    0.184631348    -0.315856934
0.24075    -20.8007812    0.253295898    -0.314331055
0.24    -19.7265625    0.280761719    -0.286865234
0.23925    -19.4335938    0.29296875    -0.241088867
0.2385    -19.0429688    0.347900391    -0.242614746
0.23775    -18.1640625    0.346374512    -0.227355957
0.237    -18.359375    0.367736816    -0.218200684
0.23625    -17.96875    0.358581543    -0.13961792
0.2355    -17.6757812    0.344848633    -0.149536133
0.23475    -17.4804688    0.328063965    -0.123596191
0.234    -17.6757812    0.297546387    -0.000858306885
0.23325    -16.6015625    0.247192383    0.0343322754
0.2325    -16.8945312    0.234985352    0.0877380371
0.23175    -16.9921875    0.189208984    0.160980225
0.231    -16.5039062    0.15335083    0.228881836
0.23025    -16.40625    0.119781494    0.250244141
0.2295    -16.5039062    0.080871582    0.27923584
0.22875    -16.6015625    0.0448226929    0.257873535
0.228    -16.5039062    0.0166893005    0.241088867
0.22725    -16.6992188    -0.0207901001    0.189971924
0.2265    -15.9179688    -0.0440597534    0.141143799
0.22575    -16.2109375    -0.0701904297    0.115203857
0.225    -16.3085938    -0.0564575195    0.0276565552
0.22425    -16.6015625    -0.118255615    -0.036239624
0.2235    -17.6757812    -0.152587891    -0.0659942627
0.22275    -17.6757812    -0.175476074    -0.102233887
0.222    -17.7734375    -0.225830078    -0.130462646
0.22125    -17.1875    -0.227355957    -0.163269043
0.2205    -17.3828125    -0.280761719    -0.198364258
0.21975    -18.4570312    -0.30670166    -0.224304199
0.219    -17.6757812    -0.315856934    -0.230407715
0.21825    -17.4804688    -0.375366211    -0.231933594
0.2175    -16.9921875    -0.378417969    -0.152587891
0.21675    -16.8945312    -0.433349609    -0.130462646
0.216    -16.6015625    -0.451660156    -0.0720977783
0.21525    -16.1132812    -0.48828125    -0.0199317932
0.2145    -15.625    -0.546264648    0.0904083252
0.21375    -15.7226562    -0.534057617    0.205993652
0.213    -15.8203125    -0.527954102    0.285339355
0.21225    -15.4296875    -0.521850586    0.358581543
0.2115    -14.1601562    -0.482177734    0.473022461
0.21075    -14.2578125    -0.448608398    0.55847168
0.21    -13.9648438    -0.445556641    0.622558594
0.20925    -12.9882812    -0.411987305    0.689697266
0.2085    -12.7929688    -0.378417969    0.680541992
0.20775    -12.0117188    -0.361633301    0.726318359
0.207    -11.4746094    -0.346374512    0.747680664
0.20625    -11.0839844    -0.30670166    0.744628906
0.2055    -10.5957031    -0.280761719    0.686645508
0.20475    -10.1074219    -0.253295898    0.714111328
0.204    -9.5703125    -0.219726562    0.640869141
0.20325    -9.22851562    -0.215148926    0.567626953
0.2025    -8.88671875    -0.225830078    0.51574707
0.20175    -8.44726562    -0.210571289    0.442504883
0.201    -8.30078125    -0.198364258    0.382995605
0.20025    -7.76367188    -0.193786621    0.294494629
0.1995    -7.66601562    -0.202941895    0.216674805
0.19875    -7.51953125    -0.185394287    0.122070312
0.198    -7.2265625    -0.199890137    0.0835418701
0.19725    -7.03125    -0.177001953    0.00550746918
0.1965    -6.93359375    -0.172424316    -0.0679016113
0.19575    -6.640625    -0.138092041    -0.121307373
0.195    -6.54296875    -0.0919342041    -0.149536133
0.19425    -6.49414062    -0.105285645    -0.196838379
0.1935    -6.39648438    -0.11138916    -0.207519531
0.19275    -6.29882812    -0.106811523    -0.189208984
0.192    -6.39648438    -0.0946044922    -0.158691406
0.19125    -6.10351562    -0.0839233398    -0.143432617
0.1905    -6.10351562    -0.06980896    -0.0972747803
0.18975    -5.98144531    -0.0659942627    -0.0953674316
0.189    -5.95703125    -0.0408172607    -0.0549316406
0.18825    -5.859375    -0.022983551    -0.02784729
0.1875    -5.59082031    -0.0305175781    0.00178813934
0.18675    -5.61523438    -0.0270843506    0.0440597534
0.186    -5.39550781    0.00579357147    0.0648498535
0.18525    -5.39550781    -0.00810623169    0.0774383545
0.1845    -5.54199219    0.0135421753    0.120544434
0.18375    -5.24902344    0.0270843506    0.135040283
0.183    -5.10253906    0.0606536865    0.131988525
0.18225    -5.02929688    0.0717163086    0.154876709
0.1815    -4.83398438    0.0942230225    0.134277344
0.18075    -4.4921875    0.104522705    0.129699707
0.18    -4.34570312    0.118255615    0.109100342
0.17925    -4.12597656    0.117492676    0.0919342041
0.1785    -4.05273438    0.127410889    0.0518798828
0.17775    -3.78417969    0.13885498    0.00469684601
0.177    -3.56445312    0.13961792    -0.0117301941
0.17625    -3.41796875    0.13885498    -0.0463485718
0.1755    -3.03955078    0.116729736    -0.0782012939
0.17475    -2.77099609    0.109100342    -0.0896453857
0.174    -2.45361328    0.0904083252    -0.101470947
0.17325    -2.19726562    0.06980896    -0.0972747803
0.1725    -1.953125    0.061416626    -0.1121521
0.17175    -1.69677734    0.0434875488    -0.133514404
0.171    -1.44042969    0.0206947327    -0.127410889
0.17025    -1.18408203    0.00343322754    -0.131988525
0.1695    -0.933837891    -0.00815391541    -0.119018555
0.16875    -0.714111328    -0.0282287598    -0.100708008
0.168    -0.561523438    -0.0459671021    -0.0682830811
0.16725    -0.338745117    -0.0598907471    -0.0579833984
0.1665    -0.128936768    -0.0762939453    -0.0358581543
0.16575    0.00147223473    -0.0831604004    -0.0226020813
0.165    0.137329102    -0.0907897949    -0.0134468079
0.16425    0.238037109    -0.0923156738    -0.00550746918
0.1635    0.338745117    -0.0869750977    -0.00218153
0.16275    0.421142578    -0.0858306885    0.00429153442
0.162    0.463867188    -0.080871582    0.0120162964
0.16125    0.48828125    -0.0755310059    0.0170707703
0.1605    0.527954102    -0.0701904297    0.030708313
0.15975    0.55847168    -0.0595092773    0.0482559204
0.159    0.537109375    -0.057220459    0.0568389893
0.15825    0.527954102    -0.0452041626    0.0682830811
0.1575    0.48828125    -0.0394821167    0.0785827637
0.15675    0.445556641    -0.0335693359    0.0804901123
0.156    0.384521484    -0.0272750854    0.0839233398
0.15525    0.337219238    -0.0249862671    0.0881195068
0.1545    0.294494629    -0.0133514404    0.0885009766
0.15375    0.228881836    -0.00886917114    0.0801086426
0.153    0.171661377    -0.00107288361    0.0667572021
0.15225    0.109863281    0.00653266907    0.0463485718
0.1515    0.0553131104    0.0164031982    0.0293731689
0.15075    0.00462532043    0.0268936157    0.00653266907
0.15    -0.0482559204    0.0333786011    -0.0134468079
0.14925    -0.107574463    0.0347137451    -0.0333786011
0.1485    -0.148010254    0.0383377075    -0.0514984131
0.14775    -0.196838379    0.0431060791    -0.0610351562
0.147    -0.239562988    0.0396728516    -0.076675415
0.14625    -0.273132324    0.0377655029    -0.0770568848
0.1455    -0.314331055    0.0280380249    -0.0785827637
0.14475    -0.32043457    0.0224113464    -0.0778198242
0.144    -0.326538086    0.0137329102    -0.0717163086
0.14325    -0.325012207    0.00324249268    -0.0564575195
0.1425    -0.296020508    -0.00629425049    -0.0400543213
0.14175    -0.296020508    -0.018119812    -0.0196456909
0.141    -0.273132324    -0.0282287598    0.00253915787
0.14025    -0.247192383    -0.036239624    0.0217437744
0.1395    -0.205993652    -0.0444412231    0.0402450562
0.13875    -0.194549561    -0.0492095947    0.0534057617
0.138    -0.142669678    -0.0553131104    0.0640869141
0.13725    -0.108337402    -0.0522613525    0.0713348389
0.1365    -0.0644683838    -0.0495910645    0.0755310059
0.13575    -0.0274658203    -0.040435791    0.0701904297
0.135    0.0172615051    -0.0318527222    0.057220459
0.13425    0.0522613525    -0.0212669373    0.0495910645
0.1335    0.0812530518    -0.00729560852    0.030708313
0.13275    0.110626221    0.00474452972    0.0144958496
0.132    0.136566162    0.0140190125    -0.00379085541
0.13125    0.156402588    0.0231742859    -0.0213623047
0.1305    0.16784668    0.0299453735    -0.0333786011
0.12975    0.177764893    0.0339508057    -0.0463485718
0.129    0.187683105    0.0352859497    -0.0534057617
0.12825    0.187683105    0.0358581543    -0.0518798828
0.1275    0.186157227    0.0333786011    -0.0482559204
0.12675    0.177764893    0.026512146    -0.0442504883
0.126    0.169372559    0.0226020813    -0.0354766846
0.12525    0.151824951    0.0149726868    -0.0268936157
0.1245    0.128173828    0.00743865967    -0.0168800354
0.12375    0.120544434    0.000390410423    -0.00872612
0.123    0.0854492188    -0.00638961792    0.00110864639
0.12225    0.0686645508    -0.0108718872    0.0084400177
0.1215    0.0434875488    -0.0159263611    0.0144958496
0.12075    0.0234603882    -0.0177383423    0.0199317932
0.12    0.00796318054    -0.0185966492    0.0232696533
0.11925    -0.00672340393    -0.0182151794    0.0231742859
0.1185    -0.0189781189    -0.0160217285    0.0244140625
0.11775    -0.0272750854    -0.0142097473    0.023651123
0.117    -0.0343322754    -0.0116348267    0.0201225281
0.11625    -0.0368118286    -0.00901222229    0.014591217
0.1155    -0.0413894653    -0.00638961792    0.0102043152
0.11475    -0.0400543213    -0.004529953    0.00441074371
0.114    -0.0385284424    -0.0022649765    -0.000458955765
0.11325    -0.0293731689    -0.00140070915    -0.00464916229
0.1125    -0.022983551    -0.00118017197    -0.00777244568
0.11175    -0.014591217    -0.000691413879    -0.0102043152
0.111    -0.00265836716    -0.0000273808837    -0.0115871429
0.11025    0.0109195709    -0.000043772161    -0.0114440918
0.1095    0.0190734863    -0.000366568565    -0.0115394592
0.10875    0.0324249268    -0.0010073185    -0.00925064087
0.108    0.044631958    -0.00166893005    -0.00686645508
0.10725    0.0587463379    -0.00295639038    -0.00443458557
0.1065    0.0701904297    -0.00371932983    -0.0011920929
0.10575    0.0801086426    -0.00445842743    0.00215768814
0.105    0.0900268555    -0.00507831573    0.00512599945
0.10425    0.102233887    -0.00510215759    0.00705718994
0.1035    0.105285645    -0.00505447388    0.0084400177
0.10275    0.109100342    -0.00464916229    0.00886917114
0.102    0.113677979    -0.00379085541    0.00848770142
0.10125    0.119018555    -0.00286102295    0.00801086426
0.1005    0.123596191    -0.00140666962    0.00619888306
0.09975    0.126647949    -0.000192224979    0.00495910645
0.099    0.123596191    0.000715255737    0.00267028809
0.09825    0.122070312    0.00140666962    0.000140070915
0.0975    0.121307373    0.000947713852    -0.00162124634
0.09675    0.116729736    0.000736117363    -0.00309944153
0.096    0.116729736    0.000314414501    -0.00388622284
0.09525    0.110626221    -0.000542402267    -0.00388622284
0.0945    0.102233887    -0.00111460686    -0.00314712524
0.09375    0.102233887    -0.00149607658    -0.00241994858
0.093    0.0984191895    -0.00156164169    -0.00133514404
0.09225    0.0999450684    -0.00116825104    -0.00051856041
0.0915    0.0961303711    -0.000569224358    0.00039935112
0.09075    0.0911712646    -0.0000279396772    0.0011920929
0.09    0.0930786133    0.00065267086    0.00151991844
0.08925    0.0877380371    0.00113248825    0.00196695328
0.0885    0.0854492188    0.00151395798    0.00243186951
0.08775    0.0854492188    0.0018954277    0.0025510788
0.087    0.0820159912    0.00196695328    0.00213384628
0.08625    0.0785827637    0.00206232071    0.00153779984
0.0855    0.080871582    0.00197887421    0.000858306885
0.08475    0.0801086426    0.0018954277    0.0000357627869
0.084    0.0823974609    0.00166893005    -0.000935792923
0.08325    0.085067749    0.00158548355    -0.00154972076
0.0825    0.0862121582    0.00149607658    -0.00170469284
0.08175    0.0900268555    0.00134110451    -0.00136494637
0.081    0.093460083    0.00109672546    -0.00071823597
0.08025    0.0946044922    0.000882148743    0.000174343586
0.0795    0.0991821289    0.000308454037    0.00104904175
0.07875    0.100708008    -0.0000506639481    0.00194311142
0.078    0.100708008    -0.00035315752    0.00269412994
0.07725    0.104522705    -0.000736117363    0.00292062759
0.0765    0.103759766    -0.00103116035    0.0030040741
0.07575    0.106048584    -0.00151395798    0.00251531601
0.075    0.103759766    -0.00175237656    0.00194311142
0.07425    0.100708008    -0.00185966492    0.00121593475
0.0735    0.0984191895    -0.00171661377    0.000360608101
0.07275    0.101470947    -0.00150203705    -0.000473856926
0.072    0.0999450684    -0.00113248825    -0.00103712082
0.07125    0.0938415527    -0.000604987144    -0.00156164169
0.0705    0.0885009766    -0.000485777855    -0.0017285347
0.06975    0.0858306885    -0.000414252281    -0.00159740448
0.069    0.0789642334    -0.000581145287    -0.00116229057
0.06825    0.0747680664    -0.000947713852    -0.000584125519
0.0675    0.0705718994    -0.00119805336    -0.000117719173
0.06675    0.0633239746    -0.00149607658    0.00034570694
0.066    0.0644683838    -0.00175237656    0.000762939453
0.06525    0.0587463379    -0.0018954277    0.000965595245
0.0645    0.0526428223    -0.0018954277    0.001090765
0.06375    0.0499725342    -0.00185966492    0.00109672546
0.063    0.0469207764    -0.00162124634    0.00104308128
0.06225    0.0452041626    -0.00152587891    0.000900030136
0.0615    0.0459671021    -0.00119805336    0.000616908073
0.06075    0.0429153442    -0.000876188278    0.000336766243
0.06    0.0406265259    -0.000631809235    -0.000031106174
0.05925    0.0402450562    -0.000414252281    -0.000356137753
0.0585    0.0406265259    -0.00035315752    -0.000637769699
0.05775    0.0411987305    -0.000278651714    -0.000739097595
0.057    0.0408172607    -0.000217556953    -0.000658631325
0.05625    0.0411987305    -0.00018030405    -0.000622868538
0.0555    0.0410079956    -0.000110268593    -0.000467896461
0.05475    0.0400543213    -0.000143051147    -0.000302493572
0.054    0.0389099121    -0.00024586916    -0.000159442425
0.05325    0.0377655029    -0.000332295895    -0.00000740401447
0.0525    0.0364303589    -0.000411272049    0.000128149986
0.05175    0.0358581543    -0.000500679016    0.000192224979
0.051    0.0337600708    -0.000536441803    0.000241398811
0.05025    0.032043457    -0.000497698784    0.000262260437
0.0495    0.0301361084    -0.00042617321    0.000201165676
0.04875    0.0284194946    -0.000342726707    0.000156462193
0.048    0.0243186951    -0.000202655792    0.000024959445
0.04725    0.0218391418    -0.000105798244    -0.000140070915
0.0465    0.0199317932    -0.0000115018338    -0.000290572643
0.04575    0.0171661377    -0.000050291419    -0.000333786011
0.045    0.0144958496    -0.0000177882612    -0.000341236591
0.04425    0.0123977661    -0.0000270083547    -0.00031888485
0.0435    0.00987052917    0.0000134110451    -0.000251829624
0.04275    0.00815391541    0.0000726431608    -0.000182539225
0.042    0.00615119934    0.0000700354576    -0.0000689178705
0.04125    0.00431537628    0.000043399632    0.0000251457095
0.0405    0.00275373459    0.000000867294148    0.0000363215804
0.03975    0.00149011612    -0.0000419095159    0.0000335276127
0.039    0.000473856926    -0.0000581145287    0.0000335276127
0.03825    -0.000241398811    -0.0000886619091    0.00000281725079
0.0375    -0.000840425491    -0.0000901520252    0.0000406056643
0.03675    -0.00136494637    -0.0000890344381    0.0000800937414
0.036    -0.0017285347    -0.0000476837158    0.000062212348
0.03525    -0.00188350677    -0.0000166706741    0.0000180676579
0.0345    -0.00206232071    0.00000584404916    -0.00000577419996
0.03375    -0.00214576721    0.0000640749931    -0.0000198371708
0.033    -0.00216960907    0.0000953674316    -0.0000266358256
0.03225    -0.00199079514    0.00009983778    -0.0000419095159
0.0315    -0.00205039978    0.000075250864    -0.0000733882189
0.03075    -0.00171661377    0.0000357627869    -0.0000856816769
0.03    -0.00144839287    0.0000118743628    -0.0000808387995
0.02925    -0.00129342079    -0.00000189756975    -0.000062212348
0.0285    -0.00120401382    -0.0000135041773    -0.0000420957804
0.02775    -0.00106096268    -0.0000197440386    -0.0000342726707
0.027    -0.000941753387    -0.00000791624188    -0.0000339001417
0.02625    -0.000882148743    0.00000642612576    -0.0000255182385
0.0255    -0.000816583633    0.0000257045031    -0.00000367872417
0.02475    -0.000697374344    0.0000318512321    0.00000325962901
0.024    -0.000691413879    0.0000370666385    0.0000135973096
0.02325    -0.000733137131    0.0000383704901    0.0000197440386
0.0225    -0.000721216202    0.0000301748514    0.0000149011612
0.02175    -0.000676512718    0.0000189058483    0.00000395812094
0.021    -0.000634789467    0.00000707805157    -0.00000642612576
0.02025    -0.000587105751    0.000000724685378    -0.00000898726285
0.0195    -0.000521540642    -0.00000161817297    -0.00000547152013
0.01875    -0.000491738319    -0.000000330328476    -0.00000486616045
0.018    -0.000470876694    -0.000000232830644    -0.00000409781933
0.01725    -0.000417232513    0.000000666477717    -0.0000037252903
0.0165    -0.000371038914    0.00000201398507    0.00000112340786
0.01575    -0.000333786011    0.00000230502337    0.00000229338184
0.015    -0.000321865082    0.00000154832378    0.00000149011612
0.01425    -0.000305473804    0.00000141444616    0.000000942964107
0.0135    -0.00028014183    0.00000107102096    -0.000000844011083
0.01275    -0.000257790089    0.000000890577212    -0.00000129221007
0.012    -0.00022649765    0.000000275031198    -0.000000954605639
0.01125    -0.000190734863    -0.000000139698386    -0.000000948784873
0.0105    -0.000157207251    -0.0000000865838956    -0.000000340514816
0.00975    -0.000111013651    -0.000000097497832    -0.0000000476575224
0.009    -0.0000707805157    -0.0000000231011654    0.0000000694853952
0.00825    -0.0000344589353    0.0000000665750122    0.0000000442014425
0.0075    -0.00000568106771    0.000000057843863    0.0000000206455297
0.00675    0.0000115949661    0.000000030559022    0.0000000209183781
0.006    0.000015553087    -0.0000000143700163    7.50333129E-09
0.00525    0.00000996515155    4.86579665E-09    2.35331754E-09
0.0045    0.00000224681571    3.95061761E-10    3.34239303E-09
0.00375    -0.00000024883775    6.6222583E-10    1.13686838E-09
0.003    0    0    0
0.00225    0    0    0
0.0015    0    0    0
0.00075    0    0    0


==> figures/adaptive_precision/HHS_fp64.dat <==
t    vx    vy    vz
2.00075    1.500191    4.098833E-14    1.422691E-13
2.00025    1.613875    2.545904E-14    1.627605E-13
1.9995    1.612491    8.882872E-15    1.878216E-13
1.99875    1.61111    -5.380735E-15    2.100313E-13
1.998    1.609732    -1.831887E-14    2.294324E-13
1.99725    1.608357    -2.968332E-14    2.455578E-13
1.9965    1.606985    -3.907027E-14    2.580693E-13
1.99575    1.605615    -4.624649E-14    2.666099E-13
1.995    1.604248    -5.192661E-14    2.717807E-13
1.99425    1.602883    -5.633139E-14    2.736607E-13
1.9935    1.60152    -5.985633E-14    2.719118E-13
1.99275    1.600159    -6.223886E-14    2.672505E-13
1.992    1.598799    -6.323983E-14    2.598407E-13
1.99125    1.59744    -6.378556E-14    2.497452E-13
1.9905    1.596081    -6.289508E-14    2.376425E-13
1.98975    1.594723    -6.150644E-14    2.232572E-13
1.989    1.593365    -5.993877E-14    2.076546E-13
1.98825    1.592005    -5.832492E-14    1.908405E-13
1.9875    1.590645    -5.619838E-14    1.732044E-13
1.98675    1.589283    -5.383451E-14    1.548268E-13
1.986    1.58792    -5.133066E-14    1.360362E-13
1.98525    1.586554    -4.84255E-14    1.169785E-13
1.9845    1.585185    -4.53901E-14    9.783091E-14
1.98375    1.583813    -4.2412E-14    7.91235E-14
1.983    1.582438    -3.941183E-14    6.097346E-14
1.98225    1.581058    -3.655281E-14    4.343765E-14
1.9815    1.579674    -3.352507E-14    2.595968E-14
1.98075    1.578285    -3.018173E-14    9.177762E-15
1.98    1.57689    -2.658909E-14    -7.602061E-15
1.97925    1.57549    -2.253494E-14    -2.420233E-14
1.9785    1.574083    -1.867683E-14    -4.092529E-14
1.97775    1.57267    -1.406757E-14    -5.784337E-14
1.977    1.571249    -9.439387E-15    -7.48414E-14
1.97625    1.569821    -4.329404E-15    -9.210794E-14
1.9755    1.568385    8.322305E-16    -1.095541E-13
1.97475    1.566941    5.984063E-15    -1.271063E-13
1.974    1.565488    1.064546E-14    -1.441059E-13
1.97325    1.564026    1.541521E-14    -1.608511E-13
1.9725    1.562555    1.94815E-14    -1.766472E-13
1.97175    1.561074    2.197766E-14    -1.914497E-13
1.971    1.559583    2.398353E-14    -2.050354E-13
1.97025    1.558082    2.546235E-14    -2.170214E-13
1.9695    1.556571    2.649139E-14    -2.266643E-13
1.96875    1.555048    2.564654E-14    -2.343494E-13
1.968    1.553515    2.323359E-14    -2.400537E-13
1.96725    1.55197    1.970792E-14    -2.430369E-13
1.9665    1.550413    1.520585E-14    -2.436021E-13
1.96575    1.548845    8.841669E-15    -2.414413E-13
1.965    1.547265    9.432977E-16    -2.369298E-13
1.96425    1.545673    -8.034757E-15    -2.303588E-13
1.9635    1.544068    -1.777141E-14    -2.21528E-13
1.96275    1.542451    -2.794642E-14    -2.108513E-13
1.962    1.540822    -3.886972E-14    -1.988926E-13
1.96125    1.53918    -4.982752E-14    -1.852967E-13
1.9605    1.537526    -6.087423E-14    -1.708109E-13
1.95975    1.535859    -7.272339E-14    -1.553824E-13
1.959    1.534179    -8.359702E-14    -1.391464E-13
1.95825    1.532486    -9.374026E-14    -1.226032E-13
1.9575    1.530781    -1.032528E-13    -1.061109E-13
1.95675    1.529063    -1.119793E-13    -9.022704E-14
1.956    1.527333    -1.194126E-13    -7.47259E-14
1.95525    1.52559    -1.254532E-13    -5.998459E-14
1.9545    1.523835    -1.302763E-13    -4.619282E-14
1.95375    1.522068    -1.347302E-13    -3.368853E-14
1.953    1.520288    -1.376564E-13    -2.242463E-14
1.95225    1.518497    -1.387024E-13    -1.252846E-14
1.9515    1.516693    -1.380726E-13    -4.135817E-15
1.95075    1.514879    -1.369877E-13    2.15785E-15
1.95    1.513052    -1.340086E-13    7.082737E-15
1.94925    1.511215    -1.294318E-13    1.031304E-14
1.9485    1.509366    -1.235197E-13    1.178447E-14
1.94775    1.507507    -1.172167E-13    1.145425E-14
1.947    1.505638    -1.096918E-13    9.942819E-15
1.94625    1.503758    -1.013936E-13    6.878521E-15
1.9455    1.501869    -9.191762E-14    2.718594E-15
1.94475    1.499969    -8.195351E-14    -2.252687E-15
1.944    1.498061    -7.162537E-14    -7.790282E-15
1.94325    1.496144    -6.091475E-14    -1.424624E-14
1.9425    1.494217    -5.029255E-14    -2.057425E-14
1.94175    1.492283    -3.914466E-14    -2.70767E-14
1.941    1.49034    -2.939323E-14    -3.353849E-14
1.94025    1.48839    -1.959202E-14    -3.927841E-14
1.9395    1.486433    -1.026561E-14    -4.412589E-14
1.93875    1.484468    -1.180252E-15    -4.782598E-14
1.938    1.482496    7.102631E-15    -5.041485E-14
1.93725    1.480518    1.519592E-14    -5.182449E-14
1.9365    1.478534    2.176383E-14    -5.190927E-14
1.93575    1.476543    2.774978E-14    -5.050191E-14
1.935    1.474547    3.323159E-14    -4.761719E-14
1.93425    1.472546    3.761033E-14    -4.301507E-14
1.9335    1.47054    4.075404E-14    -3.694583E-14
1.93275    1.468529    4.355561E-14    -2.962117E-14
1.932    1.466513    4.561907E-14    -2.091952E-14
1.93125    1.464493    4.724253E-14    -1.078354E-14
1.9305    1.462468    4.794445E-14    5.500131E-16
1.92975    1.46044    4.849151E-14    1.285301E-14
1.929    1.458408    4.874889E-14    2.607312E-14
1.92825    1.456372    4.837885E-14    3.970903E-14
1.9275    1.454333    4.872884E-14    5.34516E-14
1.92675    1.45229    4.963439E-14    6.760968E-14
1.926    1.450245    4.933123E-14    8.117087E-14
1.92525    1.448196    4.972947E-14    9.403842E-14
1.9245    1.446144    5.003076E-14    1.061354E-13
1.92375    1.44409    5.163649E-14    1.168289E-13
1.923    1.442032    5.309229E-14    1.26134E-13
1.92225    1.439972    5.548792E-14    1.337423E-13
1.9215    1.437909    5.776259E-14    1.397966E-13
1.92075    1.435843    6.058464E-14    1.440724E-13
1.92    1.433775    6.408423E-14    1.464694E-13
1.91925    1.431704    6.728046E-14    1.471902E-13
1.9185    1.42963    7.09223E-14    1.457086E-13
1.91775    1.427553    7.438728E-14    1.430167E-13
1.917    1.425473    7.834267E-14    1.389594E-13
1.91625    1.42339    8.26682E-14    1.339365E-13
1.9155    1.421304    8.682614E-14    1.279686E-13
1.91475    1.419215    9.055426E-14    1.217047E-13
1.914    1.417122    9.460139E-14    1.150702E-13
1.91325    1.415026    9.775171E-14    1.084832E-13
1.9125    1.412927    1.007555E-13    1.021451E-13
1.91175    1.410824    1.030771E-13    9.590761E-14
1.911    1.408716    1.048523E-13    9.032638E-14
1.91025    1.406605    1.061535E-13    8.523638E-14
1.9095    1.40449    1.070927E-13    8.051507E-14
1.90875    1.402369    1.073667E-13    7.664255E-14
1.908    1.400245    1.068766E-13    7.306129E-14
1.90725    1.398115    1.057032E-13    7.02731E-14
1.9065    1.395981    1.045791E-13    6.755829E-14
1.90575    1.393841    1.031641E-13    6.541017E-14
1.905    1.391695    1.010975E-13    6.410566E-14
1.90425    1.389544    9.938377E-14    6.263345E-14
1.9035    1.387387    9.769931E-14    6.180952E-14
1.90275    1.385223    9.511893E-14    6.134458E-14
1.902    1.383053    9.273522E-14    6.093633E-14
1.90125    1.380877    8.98979E-14    6.083402E-14
1.9005    1.378693    8.703074E-14    6.113051E-14
1.89975    1.376503    8.351524E-14    6.163254E-14
1.899    1.374305    7.937387E-14    6.230901E-14
1.89825    1.372099    7.427287E-14    6.294264E-14
1.8975    1.369886    6.919818E-14    6.360914E-14
1.89675    1.367664    6.358247E-14    6.41824E-14
1.896    1.365435    5.768373E-14    6.503284E-14
1.89525    1.363197    5.166888E-14    6.611645E-14
1.8945    1.36095    4.469621E-14    6.731198E-14
1.89375    1.358694    3.71588E-14    6.898606E-14
1.893    1.356429    2.968317E-14    7.118703E-14
1.89225    1.354155    2.108366E-14    7.358634E-14
1.8915    1.351872    1.280626E-14    7.660729E-14
1.89075    1.349579    3.334561E-15    8.028231E-14
1.89    1.347276    -6.126228E-15    8.416511E-14
1.88925    1.344964    -1.580648E-14    8.812293E-14
1.8885    1.342641    -2.521067E-14    9.204842E-14
1.88775    1.340308    -3.440398E-14    9.627082E-14
1.887    1.337965    -4.329028E-14    9.973447E-14
1.88625    1.335612    -5.19732E-14    1.0281E-13
1.8855    1.333248    -5.986042E-14    1.045485E-13
1.88475    1.330874    -6.748344E-14    1.053659E-13
1.884    1.328489    -7.399524E-14    1.050423E-13
1.88325    1.326094    -7.949619E-14    1.027821E-13
1.8825    1.323688    -8.374719E-14    9.852883E-14
1.88175    1.321271    -8.747666E-14    9.23989E-14
1.881    1.318844    -9.024673E-14    8.397715E-14
1.88025    1.316405    -9.226353E-14    7.362227E-14
1.8795    1.313957    -9.332543E-14    6.113882E-14
1.87875    1.311497    -9.305452E-14    4.665592E-14
1.878    1.309027    -9.248695E-14    3.070271E-14
1.87725    1.306546    -9.096973E-14    1.291232E-14
1.8765    1.304055    -8.794738E-14    -5.990045E-15
1.87575    1.301553    -8.502717E-14    -2.516774E-14
1.875    1.299041    -8.115271E-14    -4.496068E-14
1.87425    1.296519    -7.750735E-14    -6.460002E-14
1.8735    1.293986    -7.324639E-14    -8.373518E-14
1.87275    1.291443    -6.906209E-14    -1.020456E-13
1.872    1.288891    -6.450089E-14    -1.196603E-13
1.87125    1.286328    -6.006495E-14    -1.360692E-13
1.8705    1.283756    -5.588885E-14    -1.514703E-13
1.86975    1.281174    -5.115586E-14    -1.655887E-13
1.869    1.278583    -4.673867E-14    -1.781247E-13
1.86825    1.275982    -4.242837E-14    -1.891943E-13
1.8675    1.273372    -3.789295E-14    -1.989196E-13
1.86675    1.270753    -3.326883E-14    -2.069775E-13
1.866    1.268126    -2.846E-14    -2.13685E-13
1.86525    1.26549    -2.394387E-14    -2.189311E-13
1.8645    1.262845    -1.937627E-14    -2.229674E-13
1.86375    1.260192    -1.486056E-14    -2.258844E-13
1.863    1.257531    -1.037242E-14    -2.280814E-13
1.86225    1.254862    -6.186686E-15    -2.288316E-13
1.8615    1.252185    -2.407552E-15    -2.290081E-13
1.86075    1.249501    1.151515E-15    -2.278542E-13
1.86    1.246809    4.913908E-15    -2.261568E-13
1.85925    1.24411    7.861444E-15    -2.239271E-13
1.8585    1.241403    9.91726E-15    -2.206161E-13
1.85775    1.23869    1.129944E-14    -2.163061E-13
1.857    1.23597    1.165415E-14    -2.110383E-13
1.85625    1.233243    1.095957E-14    -2.041942E-13
1.8555    1.23051    9.343529E-15    -1.96597E-13
1.85475    1.227771    7.324378E-15    -1.87479E-13
1.854    1.225025    3.922258E-15    -1.768862E-13
1.85325    1.222273    -3.689556E-16    -1.646113E-13
1.8525    1.219516    -6.004449E-15    -1.502266E-13
1.85175    1.216752    -1.266354E-14    -1.339808E-13
1.851    1.213983    -1.980419E-14    -1.158982E-13
1.85025    1.211208    -2.849636E-14    -9.590734E-14
1.8495    1.208428    -3.809897E-14    -7.426877E-14
1.84875    1.205643    -4.844476E-14    -5.032037E-14
1.848    1.202852    -5.912863E-14    -2.513042E-14
1.84725    1.200056    -6.980939E-14    1.711229E-15
1.8465    1.197254    -8.121381E-14    2.985935E-14
1.84575    1.194448    -9.169762E-14    5.905828E-14
1.845    1.191636    -1.021794E-13    8.831616E-14
1.84425    1.18882    -1.120195E-13    1.175046E-13
1.8435    1.185999    -1.207795E-13    1.45846E-13
1.84275    1.183172    -1.291279E-13    1.72739E-13
1.842    1.180341    -1.360424E-13    1.968291E-13
1.84125    1.177505    -1.411872E-13    2.183437E-13
1.8405    1.174664    -1.451731E-13    2.365724E-13
1.83975    1.171818    -1.47652E-13    2.510768E-13
1.839    1.168967    -1.480111E-13    2.613489E-13
1.83825    1.166112    -1.47232E-13    2.677261E-13
1.8375    1.163251    -1.447186E-13    2.696596E-13
1.83675    1.160386    -1.407465E-13    2.674853E-13
1.836    1.157516    -1.350985E-13    2.613546E-13
1.83525    1.15464    -1.287369E-13    2.510554E-13
1.8345    1.15176    -1.206076E-13    2.375156E-13
1.83375    1.148875    -1.127203E-13    2.20959E-13
1.833    1.145984    -1.043098E-13    2.017025E-13
1.83225    1.143089    -9.551162E-14    1.802973E-13
1.8315    1.140188    -8.627376E-14    1.572768E-13
1.83075    1.137282    -7.758006E-14    1.329549E-13
1.83    1.134371    -6.922445E-14    1.083135E-13
1.82925    1.131455    -6.129281E-14    8.377536E-14
1.8285    1.128533    -5.380998E-14    5.978466E-14
1.82775    1.125606    -4.722283E-14    3.681521E-14
1.827    1.122673    -4.198732E-14    1.510934E-14
1.82625    1.119735    -3.720736E-14    -4.560028E-15
1.8255    1.116792    -3.301399E-14    -2.301641E-14
1.82475    1.113843    -2.974665E-14    -3.970235E-14
1.824    1.110888    -2.703635E-14    -5.498456E-14
1.82325    1.107927    -2.514762E-14    -6.872937E-14
1.8225    1.104961    -2.36106E-14    -8.090271E-14
1.82175    1.10199    -2.243143E-14    -9.197554E-14
1.821    1.099012    -2.195196E-14    -1.016214E-13
1.82025    1.096029    -2.172766E-14    -1.100743E-13
1.8195    1.09304    -2.216189E-14    -1.171919E-13
1.81875    1.090045    -2.226303E-14    -1.231987E-13
1.818    1.087044    -2.325385E-14    -1.277406E-13
1.81725    1.084037    -2.436158E-14    -1.31567E-13
1.8165    1.081025    -2.598625E-14    -1.335643E-13
1.81575    1.078007    -2.776086E-14    -1.340265E-13
1.815    1.074983    -2.962838E-14    -1.329963E-13
1.81425    1.071953    -3.230934E-14    -1.306772E-13
1.8135    1.068917    -3.52829E-14    -1.270162E-13
1.81275    1.065875    -3.790495E-14    -1.22144E-13
1.812    1.062828    -4.128713E-14    -1.158438E-13
1.81125    1.059775    -4.471257E-14    -1.083517E-13
1.8105    1.056716    -4.839862E-14    -9.962186E-14
1.80975    1.053651    -5.188564E-14    -9.014556E-14
1.809    1.050581    -5.552209E-14    -7.988153E-14
1.80825    1.047505    -5.823384E-14    -6.908438E-14
1.8075    1.044424    -6.117211E-14    -5.749701E-14
1.80675    1.041337    -6.313871E-14    -4.518972E-14
1.806    1.038244    -6.426892E-14    -3.264617E-14
1.80525    1.035146    -6.548126E-14    -1.992001E-14
1.8045    1.032043    -6.562115E-14    -7.284549E-15
1.80375    1.028935    -6.481131E-14    5.303687E-15
1.803    1.025821    -6.263963E-14    1.791921E-14
1.80225    1.022702    -5.902539E-14    2.995783E-14
1.8015    1.019578    -5.427002E-14    4.149616E-14
1.80075    1.016449    -4.85894E-14    5.201601E-14
1.8    1.013315    -4.166231E-14    6.184654E-14
1.79925    1.010176    -3.331756E-14    7.093155E-14
1.7985    1.007032    -2.425006E-14    7.915322E-14
1.79775    1.003883    -1.39915E-14    8.657195E-14
1.797    1.00073    -3.225397E-15    9.374474E-14
1.79625    0.997572    8.123247E-15    9.993435E-14
1.7955    0.9944096    2.064452E-14    1.05361E-13
1.79475    0.9912427    3.336759E-14    1.094762E-13
1.794    0.9880714    4.712007E-14    1.131095E-13
1.79325    0.9848959    6.082569E-14    1.154568E-13
1.7925    0.981716    7.440213E-14    1.175215E-13
1.79175    0.978532    8.799198E-14    1.185717E-13
1.791    0.9753439    1.018788E-13    1.187644E-13
1.79025    0.9721518    1.156006E-13    1.181254E-13
1.7895    0.9689557    1.287363E-13    1.170733E-13
1.78875    0.9657556    1.413801E-13    1.154191E-13
1.788    0.9625517    1.536505E-13    1.131551E-13
1.78725    0.9593441    1.650813E-13    1.108865E-13
1.7865    0.9561327    1.755649E-13    1.087203E-13
1.78575    0.9529176    1.85185E-13    1.06469E-13
1.785    0.9496989    1.933136E-13    1.044442E-13
1.78425    0.9464767    2.000936E-13    1.030617E-13
1.7835    0.9432509    2.06046E-13    1.026628E-13
1.78275    0.9400217    2.107073E-13    1.032995E-13
1.782    0.936789    2.139827E-13    1.04755E-13
1.78125    0.933553    2.160512E-13    1.071485E-13
1.7805    0.9303136    2.167265E-13    1.108046E-13
1.77975    0.927071    2.158992E-13    1.149664E-13
1.779    0.9238251    2.13675E-13    1.195135E-13
1.77825    0.920576    2.100241E-13    1.250084E-13
1.7775    0.9173238    2.044962E-13    1.304763E-13
1.77675    0.9140684    1.980952E-13    1.360974E-13
1.776    0.9108099    1.899335E-13    1.411736E-13
1.77525    0.9075483    1.810325E-13    1.457412E-13
1.7745    0.9042838    1.711192E-13    1.495929E-13
1.77375    0.9010162    1.603488E-13    1.524106E-13
1.773    0.8977456    1.483422E-13    1.539392E-13
1.77225    0.8944722    1.356756E-13    1.54611E-13
1.7715    0.8911958    1.223871E-13    1.538542E-13
1.77075    0.8879165    1.09211E-13    1.517994E-13
1.77    0.8846345    9.502376E-14    1.48416E-13
1.76925    0.8813496    8.048089E-14    1.437479E-13
1.7685    0.8780619    6.59209E-14    1.3823E-13
1.76775    0.8747715    5.109926E-14    1.316978E-13
1.767    0.8714783    3.6218E-14    1.241506E-13
1.76625    0.8681825    2.140714E-14    1.162993E-13
1.7655    0.864884    6.195824E-15    1.075144E-13
1.76475    0.8615829    -8.326441E-15    9.763395E-14
1.764    0.8582792    -2.326092E-14    8.750555E-14
1.76325    0.854973    -3.837765E-14    7.665555E-14
1.7625    0.8516642    -5.314957E-14    6.582133E-14
1.76175    0.8483529    -6.720143E-14    5.453346E-14
1.761    0.8450391    -8.042532E-14    4.325148E-14
1.76025    0.8417229    -9.287119E-14    3.162509E-14
1.7595    0.8384043    -1.048019E-13    1.987468E-14
1.75875    0.8350833    -1.163964E-13    7.8378E-15
1.758    0.83176    -1.268449E-13    -4.496025E-15
1.75725    0.8284343    -1.366111E-13    -1.715056E-14
1.7565    0.8251063    -1.452768E-13    -3.024219E-14
1.75575    0.821776    -1.532731E-13    -4.380579E-14
1.755    0.8184435    -1.598121E-13    -5.75723E-14
1.75425    0.8151087    -1.653797E-13    -7.120074E-14
1.7535    0.8117717    -1.704605E-13    -8.477242E-14
1.75275    0.8084326    -1.742305E-13    -9.829602E-14
1.752    0.8050912    -1.775086E-13    -1.116282E-13
1.75125    0.8017477    -1.797076E-13    -1.245929E-13
1.7505    0.798402    -1.806623E-13    -1.372927E-13
1.74975    0.7950542    -1.812444E-13    -1.492215E-13
1.749    0.7917042    -1.807306E-13    -1.609435E-13
1.74825    0.7883521    -1.795522E-13    -1.717373E-13
1.7475    0.7849979    -1.774613E-13    -1.819848E-13
1.74675    0.7816415    -1.747296E-13    -1.914961E-13
1.746    0.778283    -1.711919E-13    -2.003386E-13
1.74525    0.7749223    -1.668897E-13    -2.083359E-13
1.7445    0.7715594    -1.617986E-13    -2.153732E-13
1.74375    0.7681943    -1.568859E-13    -2.214364E-13
1.743    0.7648271    -1.508018E-13    -2.258909E-13
1.74225    0.7614576    -1.448453E-13    -2.294185E-13
1.7415    0.7580858    -1.384098E-13    -2.315718E-13
1.74075    0.7547118    -1.320512E-13    -2.321E-13
1.74    0.7513354    -1.250516E-13    -2.310832E-13
1.73925    0.7479567    -1.174354E-13    -2.288426E-13
1.7385    0.7445756    -1.096583E-13    -2.247918E-13
1.73775    0.741192    -1.014711E-13    -2.190727E-13
1.737    0.737806    -9.320965E-14    -2.121754E-13
1.73625    0.7344174    -8.471627E-14    -2.04006E-13
1.7355    0.7310262    -7.56375E-14    -1.942527E-13
1.73475    0.7276323    -6.654048E-14    -1.830636E-13
1.734    0.7242358    -5.674144E-14    -1.710637E-13
1.73325    0.7208365    -4.675368E-14    -1.580642E-13
1.7325    0.7174343    -3.583136E-14    -1.446371E-13
1.73175    0.7140293    -2.447038E-14    -1.307725E-13
1.731    0.7106213    -1.331705E-14    -1.167528E-13
1.73025    0.7072103    -1.122268E-15    -1.035039E-13
1.7295    0.7037962    1.137768E-14    -9.111027E-14
1.72875    0.7003789    2.417863E-14    -8.004113E-14
1.728    0.6969584    3.720597E-14    -7.057974E-14
1.72725    0.6935346    5.085003E-14    -6.247936E-14
1.7265    0.6901074    6.453561E-14    -5.63813E-14
1.72575    0.6866768    7.848567E-14    -5.160545E-14
1.725    0.6832426    9.213411E-14    -4.845563E-14
1.72425    0.6798049    1.050423E-13    -4.644941E-14
1.7235    0.6763635    1.177729E-13    -4.57995E-14
1.72275    0.6729184    1.301239E-13    -4.544659E-14
1.722    0.6694694    1.413364E-13    -4.508179E-14
1.72125    0.6660166    1.518346E-13    -4.47104E-14
1.7205    0.6625599    1.613487E-13    -4.361829E-14
1.71975    0.6590992    1.697706E-13    -4.11381E-14
1.719    0.6556344    1.771721E-13    -3.704493E-14
1.71825    0.6521655    1.837599E-13    -3.140058E-14
1.7175    0.6486925    1.890072E-13    -2.397369E-14
1.71675    0.6452152    1.933713E-13    -1.469666E-14
1.716    0.6417336    1.971257E-13    -3.685364E-15
1.71525    0.6382476    2.002481E-13    8.890854E-15
1.7145    0.6347573    2.025242E-13    2.268572E-14
1.71375    0.6312626    2.034168E-13    3.746486E-14
1.713    0.6277634    2.040029E-13    5.295296E-14
1.71225    0.6242597    2.039478E-13    6.901683E-14
1.7115    0.6207514    2.036677E-13    8.478981E-14
1.71075    0.6172385    2.035453E-13    9.941824E-14
1.71    0.6137211    2.028403E-13    1.13554E-13
1.70925    0.610199    2.01835E-13    1.261348E-13
1.7085    0.6066722    2.003263E-13    1.374338E-13
1.70775    0.6031408    1.992969E-13    1.468423E-13
1.707    0.5996046    1.97297E-13    1.543418E-13
1.70625    0.5960638    1.946472E-13    1.596678E-13
1.7055    0.5925182    1.921194E-13    1.631771E-13
1.70475    0.5889679    1.885455E-13    1.647447E-13
1.704    0.5854129    1.845837E-13    1.63855E-13
1.70325    0.5818531    1.799673E-13    1.612447E-13
1.7025    0.5782886    1.739851E-13    1.57071E-13
1.70175    0.5747194    1.670493E-13    1.512289E-13
1.701    0.5711455    1.587934E-13    1.445183E-13
1.70025    0.5675669    1.49322E-13    1.36842E-13
1.6995    0.5639836    1.382662E-13    1.28931E-13
1.69875    0.5603957    1.267123E-13    1.20449E-13
1.698    0.5568031    1.135956E-13    1.123036E-13
1.69725    0.5532059    9.989148E-14    1.046868E-13
1.6965    0.5496041    8.479981E-14    9.746639E-14
1.69575    0.5459977    6.906064E-14    9.128294E-14
1.695    0.5423868    5.271265E-14    8.567171E-14
1.69425    0.5387714    3.528316E-14    8.158107E-14
1.6935    0.5351515    1.754994E-14    7.862219E-14
1.69275    0.5315273    2.147672E-17    7.658134E-14
1.692    0.5278986    -1.736638E-14    7.574977E-14
1.69125    0.5242656    -3.387514E-14    7.595721E-14
1.6905    0.5206283    -5.024243E-14    7.654365E-14
1.68975    0.5169867    -6.560837E-14    7.78499E-14
1.689    0.5133409    -7.914662E-14    7.937214E-14
1.68825    0.509691    -9.100161E-14    8.091503E-14
1.6875    0.5060369    -1.015968E-13    8.217634E-14
1.68675    0.5023788    -1.101455E-13    8.257401E-14
1.686    0.4987166    -1.170031E-13    8.232821E-14
1.68525    0.4950504    -1.217444E-13    8.03645E-14
1.6845    0.4913803    -1.247651E-13    7.724649E-14
1.68375    0.4877063    -1.255685E-13    7.250106E-14
1.683    0.4840284    -1.241409E-13    6.58458E-14
1.68225    0.4803468    -1.204282E-13    5.758702E-14
1.6815    0.4766613    -1.150562E-13    4.780617E-14
1.68075    0.4729722    -1.085208E-13    3.64155E-14
1.68    0.4692794    -1.00124E-13    2.391884E-14
1.67925    0.4655829    -9.141387E-14    1.030283E-14
1.6785    0.4618829    -8.146856E-14    -4.287418E-15
1.67775    0.4581792    -7.029281E-14    -1.931819E-14
1.677    0.454472    -5.909455E-14    -3.47495E-14
1.67625    0.4507614    -4.746102E-14    -4.980629E-14
1.6755    0.4470472    -3.560762E-14    -6.4064E-14
1.67475    0.4433296    -2.510529E-14    -7.75171E-14
1.674    0.4396085    -1.449206E-14    -8.925789E-14
1.67325    0.435884    -4.490965E-15    -9.909663E-14
1.6725    0.4321562    4.585408E-15    -1.065577E-13
1.67175    0.4284249    1.25261E-14    -1.121905E-13
1.671    0.4246903    1.977111E-14    -1.15643E-13
1.67025    0.4209523    2.557531E-14    -1.169325E-13
1.6695    0.4172109    3.089102E-14    -1.165721E-13
1.66875    0.4134662    3.49421E-14    -1.144467E-13
1.668    0.4097181    3.872588E-14    -1.105522E-13
1.66725    0.4059666    4.131282E-14    -1.056837E-13
1.6665    0.4022117    4.313684E-14    -9.986354E-14
1.66575    0.3984535    4.425173E-14    -9.31382E-14
1.665    0.3946918    4.570194E-14    -8.618628E-14
1.66425    0.3909267    4.597461E-14    -7.91538E-14
1.6635    0.3871581    4.640477E-14    -7.256351E-14
1.66275    0.3833861    4.621422E-14    -6.61052E-14
1.662    0.3796105    4.620129E-14    -6.086468E-14
1.66125    0.3758314    4.58316E-14    -5.645574E-14
1.6605    0.3720487    4.518076E-14    -5.318207E-14
1.65975    0.3682625    4.456252E-14    -5.118916E-14
1.659    0.3644726    4.369505E-14    -5.069649E-14
1.65825    0.360679    4.33715E-14    -5.141262E-14
1.6575    0.3568817    4.252639E-14    -5.333576E-14
1.65675    0.3530807    4.107252E-14    -5.606894E-14
1.656    0.3492759    3.982737E-14    -6.008171E-14
1.65525    0.3454672    3.750317E-14    -6.506679E-14
1.6545    0.3416547    3.472981E-14    -7.01831E-14
1.65375    0.3378383    3.117697E-14    -7.493815E-14
1.653    0.334018    2.675916E-14    -7.970122E-14
1.65225    0.3301937    2.19356E-14    -8.397374E-14
1.6515    0.3263654    1.634191E-14    -8.775945E-14
1.65075    0.322533    1.050177E-14    -9.073995E-14
1.65    0.3186966    4.554621E-15    -9.2991E-14
1.64925    0.314856    -2.178797E-15    -9.404982E-14
1.6485    0.3110113    -9.152254E-15    -9.391721E-14
1.64775    0.3071625    -1.647073E-14    -9.273869E-14
1.647    0.3033095    -2.457544E-14    -9.077085E-14
1.64625    0.2994523    -3.224788E-14    -8.802066E-14
1.6455    0.2955909    -4.007252E-14    -8.400594E-14
1.64475    0.2917253    -4.75361E-14    -7.890223E-14
1.644    0.2878555    -5.445744E-14    -7.301685E-14
1.64325    0.2839814    -6.183637E-14    -6.631907E-14
1.6425    0.2801031    -6.852282E-14    -5.843172E-14
1.64175    0.2762206    -7.439135E-14    -4.996498E-14
1.641    0.2723339    -7.929333E-14    -4.100129E-14
1.64025    0.2684431    -8.447188E-14    -3.133945E-14
1.6395    0.264548    -8.831301E-14    -2.136953E-14
1.63875    0.2606488    -9.134737E-14    -1.091255E-14
1.638    0.2567455    -9.383387E-14    1.600671E-16
1.63725    0.2528381    -9.465149E-14    1.14393E-14
1.6365    0.2489267    -9.553576E-14    2.31081E-14
1.63575    0.2450113    -9.416127E-14    3.487874E-14
1.635    0.2410919    -9.199376E-14    4.673291E-14
1.63425    0.2371686    -8.892918E-14    5.839471E-14
1.6335    0.2332415    -8.452404E-14    7.020321E-14
1.63275    0.2293107    -7.927228E-14    8.184475E-14
1.632    0.2253761    -7.268797E-14    9.342008E-14
1.63125    0.2214379    -6.518484E-14    1.043055E-13
1.6305    0.2174961    -5.672055E-14    1.146736E-13
1.62975    0.2135508    -4.782642E-14    1.242847E-13
1.629    0.2096022    -3.847116E-14    1.331613E-13
1.62825    0.2056501    -2.839148E-14    1.409129E-13
1.6275    0.2016949    -1.82411E-14    1.477545E-13
1.62675    0.1977364    -7.601848E-15    1.534522E-13
1.626    0.1937749    3.137375E-15    1.581883E-13
1.62525    0.1898104    1.411609E-14    1.613043E-13
1.6245    0.185843    2.482014E-14    1.634461E-13
1.62375    0.1818728    3.518089E-14    1.640656E-13
1.623    0.1778998    4.45959E-14    1.63541E-13
1.62225    0.1739243    5.349079E-14    1.615709E-13
1.6215    0.1699462    6.161058E-14    1.581901E-13
1.62075    0.1659657    6.852815E-14    1.532059E-13
1.62    0.1619828    7.439809E-14    1.470289E-13
1.61925    0.1579977    7.868652E-14    1.397211E-13
1.6185    0.1540104    8.179948E-14    1.316246E-13
1.61775    0.150021    8.358328E-14    1.225063E-13
1.617    0.1460297    8.356327E-14    1.128184E-13
1.61625    0.1420365    8.218479E-14    1.027658E-13
1.6155    0.1380414    7.895886E-14    9.264565E-14
1.61475    0.1340446    7.348404E-14    8.303809E-14
1.614    0.1300462    6.677213E-14    7.368016E-14
1.61325    0.1260462    5.773136E-14    6.553376E-14
1.6125    0.1220448    4.717808E-14    5.841613E-14
1.61175    0.1180419    3.493993E-14    5.249313E-14
1.611    0.1140377    2.187771E-14    4.802918E-14
1.61025    0.1100323    6.547125E-15    4.443715E-14
1.6095    0.1060257    -9.260954E-15    4.222156E-14
1.60875    0.102018    -2.61903E-14    4.1398E-14
1.608    0.09800922    -4.359159E-14    4.142906E-14
1.60725    0.09399949    -6.10918E-14    4.216463E-14
1.6065    0.08998886    -7.879942E-14    4.360213E-14
1.60575    0.08597738    -9.662434E-14    4.535606E-14
1.605    0.08196513    -1.131253E-13    4.716733E-14
1.60425    0.07795217    -1.284738E-13    4.912251E-14
1.6035    0.07393855    -1.428782E-13    5.106099E-14
1.60275    0.06992434    -1.560559E-13    5.211613E-14
1.602    0.06590959    -1.671012E-13    5.287724E-14
1.60125    0.06189437    -1.764424E-13    5.270834E-14
1.6005    0.05787873    -1.842587E-13    5.145087E-14
1.59975    0.05386273    -1.900717E-13    4.951458E-14
1.599    0.04984643    -1.936904E-13    4.619605E-14
1.59825    0.04582987    -1.955114E-13    4.160509E-14
1.5975    0.04181312    -1.952507E-13    3.572833E-14
1.59675    0.03779623    -1.93161E-13    2.892988E-14
1.596    0.03377926    -1.897247E-13    2.078488E-14
1.59525    0.02976226    -1.854218E-13    1.150567E-14
1.5945    0.02574528    -1.799517E-13    9.356451E-16
1.59375    0.02172838    -1.730655E-13    -1.085207E-14
1.593    0.01771162    -1.650814E-13    -2.410739E-14
1.59225    0.01369503    -1.564327E-13    -3.859685E-14
1.5915    0.009678688    -1.474674E-13    -5.417571E-14
1.59075    0.005662629    -1.38382E-13    -7.081516E-14
1.59    0.001646909    -1.282974E-13    -8.822826E-14
1.58925    -0.002368422    -1.18406E-13    -1.059434E-13
1.5885    -0.006383318    -1.085435E-13    -1.238379E-13
1.58775    -0.01039773    -9.981431E-14    -1.418183E-13
1.587    -0.01441161    -9.112715E-14    -1.59216E-13
1.58625    -0.01842493    -8.339158E-14    -1.760669E-13
1.5855    -0.02243763    -7.59417E-14    -1.918867E-13
1.58475    -0.02644967    -6.951368E-14    -2.066256E-13
1.584    -0.03046104    -6.372417E-14    -2.20052E-13
1.58325    -0.03447168    -5.896227E-14    -2.31689E-13
1.5825    -0.03848158    -5.520386E-14    -2.416435E-13
1.58175    -0.0424907    -5.224997E-14    -2.499955E-13
1.581    -0.04649904    -5.022927E-14    -2.561457E-13
1.58025    -0.05050656    -4.923096E-14    -2.604697E-13
1.5795    -0.05451326    -4.919002E-14    -2.629302E-13
1.57875    -0.05851913    -4.988448E-14    -2.640958E-13
1.578    -0.06252417    -5.056995E-14    -2.633689E-13
1.57725    -0.06652839    -5.141039E-14    -2.611872E-13
1.5765    -0.0705318    -5.192499E-14    -2.571091E-13
1.57575    -0.07453441    -5.372499E-14    -2.515822E-13
1.575    -0.07853625    -5.499936E-14    -2.445843E-13
1.57425    -0.08253735    -5.614338E-14    -2.360953E-13
1.5735    -0.08653775    -5.669967E-14    -2.257783E-13
1.57275    -0.09053749    -5.699519E-14    -2.138565E-13
1.572    -0.09453663    -5.722056E-14    -2.003877E-13
1.57125    -0.09853522    -5.686057E-14    -1.857068E-13
1.5705    -0.1025333    -5.625092E-14    -1.695121E-13
1.56975    -0.1065311    -5.533008E-14    -1.526962E-13
1.569    -0.1105285    -5.329121E-14    -1.348296E-13
1.56825    -0.1145256    -5.068602E-14    -1.167628E-13
1.5675    -0.1185227    -4.752514E-14    -9.819524E-14
1.56675    -0.1225197    -4.330736E-14    -7.96673E-14
1.566    -0.1265168    -3.796224E-14    -6.13539E-14
1.56525    -0.1305141    -3.20725E-14    -4.327115E-14
1.5645    -0.1345117    -2.591142E-14    -2.603072E-14
1.56375    -0.1385098    -1.848707E-14    -9.989274E-15
1.563    -0.1425085    -1.072316E-14    5.182812E-15
1.56225    -0.146508    -2.327903E-15    1.928832E-14
1.5615    -0.1505084    5.991865E-15    3.214107E-14
1.56075    -0.1545098    1.412317E-14    4.358249E-14
1.56    -0.1585124    2.27114E-14    5.38037E-14
1.55925    -0.1625164    3.037859E-14    6.274595E-14
1.5585    -0.1665219    3.755417E-14    7.081345E-14
1.55775    -0.1705291    4.377519E-14    7.779231E-14
1.557    -0.1745382    4.926082E-14    8.419976E-14
1.55625    -0.1785493    5.407792E-14    9.042536E-14
1.5555    -0.1825626    5.734583E-14    9.644828E-14
1.55475    -0.1865783    5.9496E-14    1.022118E-13
1.554    -0.1905966    6.016597E-14    1.078212E-13
1.55325    -0.1946175    5.95475E-14    1.133279E-13
1.5525    -0.1986414    5.650047E-14    1.191856E-13
1.55175    -0.2026682    5.24758E-14    1.251638E-13
1.551    -0.2066983    4.729201E-14    1.310473E-13
1.55025    -0.2107318    4.076819E-14    1.372739E-13
1.5495    -0.2147687    3.289715E-14    1.435141E-13
1.54875    -0.2188093    2.423242E-14    1.497401E-13
1.548    -0.2228536    1.498972E-14    1.564146E-13
1.54725    -0.2269019    5.095234E-15    1.629876E-13
1.5465    -0.2309542    -4.983729E-15    1.699778E-13
1.54575    -0.2350107    -1.540814E-14    1.774664E-13
1.545    -0.2390714    -2.524907E-14    1.848603E-13
1.54425    -0.2431364    -3.468214E-14    1.926415E-13
1.5435    -0.247206    -4.357843E-14    2.004331E-13
1.54275    -0.25128    -5.18493E-14    2.081672E-13
1.542    -0.2553587    -5.895991E-14    2.153276E-13
1.54125    -0.259442    -6.446781E-14    2.217644E-13
1.5405    -0.26353    -6.883093E-14    2.279657E-13
1.53975    -0.2676228    -7.148922E-14    2.331034E-13
1.539    -0.2717204    -7.219078E-14    2.370409E-13
1.53825    -0.2758228    -7.103057E-14    2.396378E-13
1.5375    -0.27993    -6.767021E-14    2.404323E-13
1.53675    -0.284042    -6.21802E-14    2.392026E-13
1.536    -0.2881588    -5.493778E-14    2.355656E-13
1.53525    -0.2922804    -4.578923E-14    2.287933E-13
1.5345    -0.2964068    -3.626988E-14    2.190283E-13
1.53375    -0.3005379    -2.484974E-14    2.055397E-13
1.533    -0.3046737    -1.273273E-14    1.888939E-13
1.53225    -0.3088142    1.601862E-16    1.682973E-13
1.5315    -0.3129592    1.372235E-14    1.444197E-13
1.53075    -0.3171087    2.702676E-14    1.167076E-13
1.53    -0.3212626    4.01479E-14    8.582114E-14
1.52925    -0.3254209    5.359388E-14    5.253503E-14
1.5285    -0.3295835    6.517683E-14    1.735898E-14
1.52775    -0.3337502    7.535444E-14    -1.955598E-14
1.527    -0.337921    8.369253E-14    -5.701606E-14
1.52625    -0.3420957    8.936644E-14    -9.435876E-14
1.5255    -0.3462744    9.296243E-14    -1.299788E-13
1.52475    -0.3504567    9.353761E-14    -1.637458E-13
1.524    -0.3546428    9.068873E-14    -1.947001E-13
1.52325    -0.3588324    8.48548E-14    -2.219225E-13
1.5225    -0.3630254    7.576861E-14    -2.44947E-13
1.52175    -0.3672217    6.406913E-14    -2.629677E-13
1.521    -0.3714212    4.889026E-14    -2.759145E-13
1.52025    -0.3756238    3.114065E-14    -2.833114E-13
1.5195    -0.3798294    1.223795E-14    -2.848881E-13
1.51875    -0.3840378    -8.677654E-15    -2.806278E-13
1.518    -0.3882491    -3.091168E-14    -2.705847E-13
1.51725    -0.392463    -5.469599E-14    -2.551706E-13
1.5165    -0.3966794    -7.805618E-14    -2.348741E-13
1.51575    -0.4008983    -1.015438E-13    -2.10174E-13
1.515    -0.4051196    -1.238369E-13    -1.817146E-13
1.51425    -0.4093432    -1.447282E-13    -1.500457E-13
1.5135    -0.413569    -1.63519E-13    -1.162154E-13
1.51275    -0.4177968    -1.807294E-13    -8.078738E-14
1.512    -0.4220268    -1.948335E-13    -4.444383E-14
1.51125    -0.4262587    -2.062937E-13    -8.171846E-15
1.5105    -0.4304925    -2.141865E-13    2.744284E-14
1.50975    -0.4347282    -2.182716E-13    6.127053E-14
1.509    -0.4389657    -2.187798E-13    9.326629E-14
1.50825    -0.443205    -2.157934E-13    1.224597E-13
1.5075    -0.4474459    -2.09242E-13    1.487656E-13
1.50675    -0.4516886    -1.99377E-13    1.714373E-13
1.506    -0.4559329    -1.860284E-13    1.904689E-13
1.50525    -0.4601788    -1.695459E-13    2.052908E-13
1.5045    -0.4644264    -1.508968E-13    2.153769E-13
1.50375    -0.4686755    -1.297957E-13    2.214638E-13
1.503    -0.4729262    -1.069597E-13    2.235832E-13
1.50225    -0.4771786    -8.212697E-14    2.21639E-13
1.5015    -0.4814325    -5.62269E-14    2.155661E-13
1.50075    -0.485688    -2.979098E-14    2.061665E-13
1.5    -0.4899451    -3.285757E-15    1.936614E-13
1.49925    -0.4942039    2.308995E-14    1.784101E-13
1.4985    -0.4984643    4.981981E-14    1.604955E-13
1.49775    -0.5027263    7.487855E-14    1.409641E-13
1.497    -0.5069901    9.936226E-14    1.201786E-13
1.49625    -0.5112556    1.210695E-13    9.867056E-14
1.4955    -0.5155228    1.409946E-13    7.675583E-14
1.49475    -0.5197919    1.588322E-13    5.465431E-14
1.494    -0.5240628    1.747748E-13    3.279959E-14
1.49325    -0.5283355    1.882113E-13    1.232247E-14
1.4925    -0.5326102    1.991589E-13    -7.575228E-15
1.49175    -0.5368869    2.076965E-13    -2.648254E-14
1.491    -0.5411655    2.141267E-13    -4.394347E-14
1.49025    -0.5454463    2.183333E-13    -6.022665E-14
1.4895    -0.5497291    2.204451E-13    -7.472933E-14
1.48875    -0.5540141    2.201744E-13    -8.794997E-14
1.488    -0.5583013    2.176224E-13    -9.93478E-14
1.48725    -0.5625907    2.129636E-13    -1.093764E-13
1.4865    -0.5668824    2.064942E-13    -1.178008E-13
1.48575    -0.5711765    1.981941E-13    -1.247797E-13
1.485    -0.575473    1.881522E-13    -1.303756E-13
1.48425    -0.5797719    1.762101E-13    -1.341597E-13
1.4835    -0.5840733    1.629183E-13    -1.366773E-13
1.48275    -0.5883773    1.4842E-13    -1.375534E-13
1.482    -0.5926838    1.321417E-13    -1.371395E-13
1.48125    -0.596993    1.158486E-13    -1.353607E-13
1.4805    -0.6013049    9.839286E-14    -1.3262E-13
1.47975    -0.6056194    8.040634E-14    -1.290652E-13
1.479    -0.6099367    6.19372E-14    -1.248207E-13
1.47825    -0.6142568    4.272002E-14    -1.192749E-13
1.4775    -0.6185797    2.354627E-14    -1.13319E-13
1.47675    -0.6229055    4.568231E-15    -1.067536E-13
1.476    -0.6272341    -1.432515E-14    -9.980097E-14
1.47525    -0.6315657    -3.254673E-14    -9.242336E-14
1.4745    -0.6359002    -5.031623E-14    -8.476063E-14
1.47375    -0.6402377    -6.707724E-14    -7.66412E-14
1.473    -0.6445782    -8.343542E-14    -6.79522E-14
1.47225    -0.6489217    -9.889185E-14    -5.817284E-14
1.4715    -0.6532682    -1.123993E-13    -4.77391E-14
1.47075    -0.6576178    -1.251893E-13    -3.664588E-14
1.47    -0.6619705    -1.370106E-13    -2.466565E-14
1.46925    -0.6663262    -1.475092E-13    -1.193854E-14
1.4685    -0.6706851    -1.561695E-13    1.66664E-15
1.46775    -0.675047    -1.633064E-13    1.585387E-14
1.467    -0.6794121    -1.690633E-13    3.033031E-14
1.46625    -0.6837803    -1.732711E-13    4.518532E-14
1.4655    -0.6881517    -1.757057E-13    6.008807E-14
1.46475    -0.6925262    -1.770115E-13    7.494586E-14
1.464    -0.6969038    -1.761362E-13    8.947237E-14
1.46325    -0.7012846    -1.729219E-13    1.027359E-13
1.4625    -0.7056685    -1.682538E-13    1.147239E-13
1.46175    -0.7100556    -1.612639E-13    1.254303E-13
1.461    -0.7144458    -1.525453E-13    1.340634E-13
1.46025    -0.7188392    -1.416934E-13    1.402773E-13
1.4595    -0.7232357    -1.288966E-13    1.436031E-13
1.45875    -0.7276353    -1.138961E-13    1.440009E-13
1.458    -0.7320381    -9.673062E-14    1.41237E-13
1.45725    -0.7364441    -7.809927E-14    1.353308E-13
1.4565    -0.7408532    -5.83329E-14    1.263822E-13
1.45575    -0.7452654    -3.799801E-14    1.144069E-13
1.455    -0.7496807    -1.648934E-14    1.000607E-13
1.45425    -0.7540991    4.959904E-15    8.31903E-14
1.4535    -0.7585207    2.587886E-14    6.46479E-14
1.45275    -0.7629454    4.674654E-14    4.475425E-14
1.452    -0.7673732    6.689163E-14    2.409293E-14
1.45125    -0.7718041    8.565674E-14    3.134476E-15
1.4505    -0.7762381    1.027804E-13    -1.691122E-14
1.44975    -0.7806753    1.18308E-13    -3.624089E-14
1.449    -0.7851155    1.316916E-13    -5.34965E-14
1.44825    -0.7895588    1.423155E-13    -6.842201E-14
1.4475    -0.7940053    1.504832E-13    -8.077089E-14
1.44675    -0.7984548    1.558996E-13    -9.041437E-14
1.446    -0.8029074    1.586491E-13    -9.681609E-14
1.44525    -0.8073631    1.593867E-13    -1.001776E-13
1.4445    -0.8118219    1.577678E-13    -1.001695E-13
1.44375    -0.8162838    1.535827E-13    -9.699008E-14
1.443    -0.8207488    1.478087E-13    -9.108639E-14
1.44225    -0.8252168    1.40287E-13    -8.225397E-14
1.4415    -0.829688    1.308401E-13    -7.139899E-14
1.44075    -0.8341622    1.210523E-13    -5.834304E-14
1.44    -0.8386395    1.095991E-13    -4.36221E-14
1.43925    -0.8431198    9.819019E-14    -2.725891E-14
1.4385    -0.8476033    8.58448E-14    -9.897224E-15
1.43775    -0.8520898    7.373318E-14    7.72824E-15
1.437    -0.8565794    6.199496E-14    2.579432E-14
1.43625    -0.861072    4.982386E-14    4.389108E-14
1.4355    -0.8655676    3.910325E-14    6.069552E-14
1.43475    -0.8700663    2.873273E-14    7.691374E-14
1.434    -0.8745681    1.924804E-14    9.136317E-14
1.43325    -0.8790728    1.082658E-14    1.039043E-13
1.4325    -0.8835806    2.459716E-15    1.143389E-13
1.43175    -0.8880914    -4.096141E-15    1.226963E-13
1.431    -0.8926052    -1.003123E-14    1.282594E-13
1.43025    -0.8971219    -1.50532E-14    1.317354E-13
1.4295    -0.9016416    -1.950704E-14    1.322649E-13
1.42875    -0.9061643    -2.352024E-14    1.30609E-13
1.428    -0.9106899    -2.565206E-14    1.26725E-13
1.42725    -0.9152184    -2.787297E-14    1.208081E-13
1.4265    -0.9197498    -2.94156E-14    1.128847E-13
1.42575    -0.9242841    -3.098797E-14    1.037888E-13
1.425    -0.9288213    -3.300134E-14    9.318555E-14
1.42425    -0.9333613    -3.486422E-14    8.256494E-14
1.4235    -0.9379042    -3.68642E-14    7.104593E-14
1.42275    -0.9424498    -3.873695E-14    5.923839E-14
1.422    -0.9469983    -4.041426E-14    4.774826E-14
1.42125    -0.9515495    -4.19682E-14    3.656646E-14
1.4205    -0.9561034    -4.368767E-14    2.644554E-14
1.41975    -0.9606602    -4.508258E-14    1.677965E-14
1.419    -0.9652196    -4.672025E-14    7.937154E-15
1.41825    -0.9697817    -4.768394E-14    -2.140362E-16
1.4175    -0.9743465    -4.837245E-14    -7.912487E-15
1.41675    -0.9789139    -4.889152E-14    -1.516549E-14
1.416    -0.983484    -4.936543E-14    -2.208912E-14
1.41525    -0.9880568    -4.882573E-14    -2.915403E-14
1.4145    -0.9926321    -4.777547E-14    -3.571321E-14
1.41375    -0.9972101    -4.598732E-14    -4.264742E-14
1.413    -1.001791    -4.40843E-14    -4.992438E-14
1.41225    -1.006374    -4.086234E-14    -5.784413E-14
1.4115    -1.010959    -3.760858E-14    -6.631317E-14
1.41075    -1.015548    -3.414374E-14    -7.586228E-14
1.41    -1.020138    -3.048673E-14    -8.614373E-14
1.40925    -1.024732    -2.635343E-14    -9.712479E-14
1.4085    -1.029327    -2.23733E-14    -1.09036E-13
1.40775    -1.033926    -1.844328E-14    -1.215521E-13
1.407    -1.038527    -1.492184E-14    -1.340819E-13
1.40625    -1.04313    -1.14173E-14    -1.464813E-13
1.4055    -1.047736    -8.427783E-15    -1.587753E-13
1.40475    -1.052344    -6.131024E-15    -1.699578E-13
1.404    -1.056955    -4.781259E-15    -1.800242E-13
1.40325    -1.061569    -3.506911E-15    -1.88506E-13
1.4025    -1.066185    -3.329945E-15    -1.950141E-13
1.40175    -1.070803    -3.501514E-15    -1.992784E-13
1.401    -1.075424    -4.380384E-15    -2.014815E-13
1.40025    -1.080048    -6.012692E-15    -2.014205E-13
1.3995    -1.084674    -8.445775E-15    -1.99036E-13
1.39875    -1.089302    -1.156474E-14    -1.941961E-13
1.398    -1.093933    -1.51748E-14    -1.876394E-13
1.39725    -1.098567    -1.872665E-14    -1.79234E-13
1.3965    -1.103203    -2.232954E-14    -1.691568E-13
1.39575    -1.107841    -2.547533E-14    -1.580114E-13
1.395    -1.112483    -2.847727E-14    -1.455016E-13
1.39425    -1.117126    -3.090006E-14    -1.323547E-13
1.3935    -1.121772    -3.313119E-14    -1.181988E-13
1.39275    -1.126421    -3.431099E-14    -1.039801E-13
1.392    -1.131072    -3.553823E-14    -8.984466E-14
1.39125    -1.135726    -3.572628E-14    -7.595591E-14
1.3905    -1.140382    -3.579686E-14    -6.248448E-14
1.38975    -1.145041    -3.470783E-14    -4.952682E-14
1.389    -1.149702    -3.267536E-14    -3.713595E-14
1.38825    -1.154365    -3.058384E-14    -2.604912E-14
1.3875    -1.159031    -2.778465E-14    -1.566327E-14
1.38675    -1.1637    -2.378607E-14    -6.29826E-15
1.386    -1.168371    -1.947788E-14    1.877224E-15
1.38525    -1.173044    -1.406606E-14    8.75998E-15
1.3845    -1.17772    -7.506482E-15    1.426734E-14
1.38375    -1.182398    -2.891978E-16    1.816348E-14
1.383    -1.187079    7.113754E-15    2.092363E-14
1.38225    -1.191762    1.448424E-14    2.190828E-14
1.3815    -1.196447    2.270114E-14    2.136912E-14
1.38075    -1.201135    3.084979E-14    1.908772E-14
1.38    -1.205825    3.897572E-14    1.511705E-14
1.37925    -1.210518    4.73856E-14    9.226338E-15
1.3785    -1.215212    5.513479E-14    1.864046E-15
1.37775    -1.219909    6.264021E-14    -7.064324E-15
1.377    -1.224609    6.938895E-14    -1.712127E-14
1.37625    -1.22931    7.542766E-14    -2.799241E-14
1.3755    -1.234014    8.08656E-14    -3.960795E-14
1.37475    -1.23872    8.542379E-14    -5.136912E-14
1.374    -1.243428    8.91812E-14    -6.307845E-14
1.37325    -1.248139    9.175699E-14    -7.471647E-14
1.3725    -1.252851    9.310236E-14    -8.588895E-14
1.37175    -1.257566    9.307286E-14    -9.592389E-14
1.371    -1.262283    9.223818E-14    -1.051341E-13
1.37025    -1.267002    8.996931E-14    -1.131346E-13
1.3695    -1.271724    8.695814E-14    -1.195841E-13
1.36875    -1.276447    8.307235E-14    -1.241281E-13
1.368    -1.281173    7.783572E-14    -1.27247E-13
1.36725    -1.285901    7.213688E-14    -1.285783E-13
1.3665    -1.290632    6.565337E-14    -1.282771E-13
1.36575    -1.295364    5.834545E-14    -1.261773E-13
1.365    -1.300099    5.043823E-14    -1.22404E-13
1.36425    -1.304836    4.169611E-14    -1.169719E-13
1.3635    -1.309575    3.285527E-14    -1.099117E-13
1.36275    -1.314316    2.361439E-14    -1.017538E-13
1.362    -1.319059    1.496439E-14    -9.259271E-14
1.36125    -1.323805    6.387935E-15    -8.240302E-14
1.3605    -1.328553    -1.858289E-15    -7.157314E-14
1.35975    -1.333304    -9.668579E-15    -6.032865E-14
1.359    -1.338056    -1.647111E-14    -4.921912E-14
1.35825    -1.342811    -2.244026E-14    -3.837539E-14
1.3575    -1.347568    -2.688653E-14    -2.777557E-14
1.35675    -1.352328    -3.101981E-14    -1.764602E-14
1.356    -1.35709    -3.415391E-14    -8.44565E-15
1.35525    -1.361854    -3.59639E-14    -3.964874E-17
1.3545    -1.366621    -3.714079E-14    7.478819E-15
1.35375    -1.37139    -3.795359E-14    1.412831E-14
1.353    -1.376161    -3.831881E-14    2.002284E-14
1.35225    -1.380935    -3.763102E-14    2.490552E-14
1.3515    -1.385711    -3.626687E-14    2.890367E-14
1.35075    -1.39049    -3.47547E-14    3.234624E-14
1.35    -1.395271    -3.283153E-14    3.480647E-14
1.34925    -1.400054    -3.057875E-14    3.697887E-14
1.3485    -1.40484    -2.894905E-14    3.884883E-14
1.34775    -1.409627    -2.726017E-14    4.053209E-14
1.347    -1.414418    -2.565236E-14    4.23217E-14
1.34625    -1.41921    -2.383359E-14    4.441901E-14
1.3455    -1.424005    -2.227156E-14    4.705685E-14
1.34475    -1.428802    -2.083901E-14    4.99732E-14
1.344    -1.433602    -1.921736E-14    5.318211E-14
1.34325    -1.438403    -1.77085E-14    5.696966E-14
1.3425    -1.443207    -1.577687E-14    6.122827E-14
1.34175    -1.448012    -1.385678E-14    6.585536E-14
1.341    -1.45282    -1.094171E-14    7.09769E-14
1.34025    -1.45763    -8.189446E-15    7.609794E-14
1.3395    -1.462441    -5.201249E-15    8.12062E-14
1.33875    -1.467255    -1.55509E-15    8.633126E-14
1.338    -1.47207    2.524358E-15    9.132608E-14
1.33725    -1.476887    7.407769E-15    9.580627E-14
1.3365    -1.481705    1.247801E-14    9.969922E-14
1.33575    -1.486525    1.813148E-14    1.027348E-13
1.335    -1.491346    2.338611E-14    1.050676E-13
1.33425    -1.496169    2.968525E-14    1.065732E-13
1.3335    -1.500993    3.625191E-14    1.069204E-13
1.33275    -1.505818    4.251367E-14    1.061846E-13
1.332    -1.510644    4.845705E-14    1.04754E-13
1.33125    -1.515471    5.374541E-14    1.025299E-13
1.3305    -1.520299    5.939363E-14    9.922694E-14
1.32975    -1.525128    6.40389E-14    9.521589E-14
1.329    -1.529957    6.818931E-14    9.047281E-14
1.32825    -1.534787    7.148218E-14    8.515897E-14
1.3275    -1.539618    7.398139E-14    7.939256E-14
1.32675    -1.544448    7.488104E-14    7.373681E-14
1.326    -1.549279    7.50429E-14    6.834903E-14
1.32525    -1.55411    7.451872E-14    6.323198E-14
1.3245    -1.558942    7.299561E-14    5.865913E-14
1.32375    -1.563773    6.990766E-14    5.469957E-14
1.323    -1.568604    6.597407E-14    5.179762E-14
1.32225    -1.573435    6.050904E-14    4.937943E-14
1.3215    -1.578266    5.458574E-14    4.820604E-14
1.32075    -1.583097    4.797143E-14    4.796524E-14
1.32    -1.587927    4.147105E-14    4.881285E-14
1.31925    -1.592757    3.413002E-14    5.045198E-14
1.3185    -1.597587    2.623127E-14    5.276844E-14
1.31775    -1.602416    1.869454E-14    5.566292E-14
1.317    -1.607244    1.118306E-14    5.911902E-14
1.31625    -1.612073    4.334908E-15    6.264741E-14
1.3155    -1.616901    -2.184445E-15    6.626118E-14
1.31475    -1.621728    -7.544113E-15    6.927016E-14
1.314    -1.626555    -1.282556E-14    7.221576E-14
1.31325    -1.631382    -1.67979E-14    7.413895E-14
1.3125    -1.636208    -1.998604E-14    7.523281E-14
1.31175    -1.641034    -2.25585E-14    7.564338E-14
1.311    -1.645859    -2.364279E-14    7.52454E-14
1.31025    -1.650685    -2.397298E-14    7.35009E-14
1.3095    -1.65551    -2.35979E-14    7.094443E-14
1.30875    -1.660335    -2.208281E-14    6.707106E-14
1.308    -1.665161    -1.96618E-14    6.249437E-14
1.30725    -1.669986    -1.66528E-14    5.696461E-14
1.3065    -1.674811    -1.416639E-14    5.091551E-14
1.30575    -1.679637    -1.100491E-14    4.436255E-14
1.305    -1.684463    -7.673951E-15    3.74359E-14
1.30425    -1.68929    -4.123314E-15    3.034207E-14
1.3035    -1.694117    -7.706995E-16    2.32664E-14
1.30275    -1.698945    2.537268E-15    1.644902E-14
1.302    -1.703774    5.097257E-15    1.007669E-14
1.30125    -1.708604    7.256424E-15    4.307819E-15
1.3005    -1.713435    9.291177E-15    -6.731803E-16
1.29975    -1.718267    1.124315E-14    -4.855657E-15
1.299    -1.7231    1.207276E-14    -8.313513E-15
1.29825    -1.727935    1.224948E-14    -1.076502E-14
1.2975    -1.732772    1.20895E-14    -1.224827E-14
1.29675    -1.73761    1.127062E-14    -1.240709E-14
1.296    -1.742449    9.582149E-15    -1.149384E-14
1.29525    -1.747291    7.478618E-15    -9.725303E-15
1.2945    -1.752134    5.30969E-15    -6.488607E-15
1.29375    -1.75698    2.257185E-15    -2.465149E-15
1.293    -1.761827    -1.126937E-15    2.468013E-15
1.29225    -1.766677    -4.630443E-15    8.643698E-15
1.2915    -1.771529    -7.526933E-15    1.540792E-14
1.29075    -1.776383    -1.098543E-14    2.277159E-14
1.29    -1.78124    -1.448105E-14    3.076421E-14
1.28925    -1.786098    -1.762889E-14    3.903893E-14
1.2885    -1.790959    -2.02148E-14    4.778124E-14
1.28775    -1.795823    -2.286202E-14    5.6836E-14
1.287    -1.800689    -2.489352E-14    6.582023E-14
1.28625    -1.805557    -2.731476E-14    7.437146E-14
1.2855    -1.810428    -2.90376E-14    8.238283E-14
1.28475    -1.815301    -3.070313E-14    8.992565E-14
1.284    -1.820176    -3.162439E-14    9.664023E-14
1.28325    -1.825053    -3.186755E-14    1.023132E-13
1.2825    -1.829933    -3.160378E-14    1.068258E-13
1.28175    -1.834814    -3.101334E-14    1.108853E-13
1.281    -1.839698    -3.033344E-14    1.140653E-13
1.28025    -1.844584    -2.882612E-14    1.165032E-13
1.2795    -1.849471    -2.723257E-14    1.183726E-13
1.27875    -1.85436    -2.514623E-14    1.191032E-13
1.278    -1.859251    -2.364986E-14    1.194178E-13
1.27725    -1.864144    -2.182639E-14    1.188994E-13
1.2765    -1.869038    -2.024403E-14    1.17922E-13
1.27575    -1.873933    -1.892229E-14    1.162047E-13
1.275    -1.878829    -1.740067E-14    1.141406E-13
1.27425    -1.883727    -1.663126E-14    1.115797E-13
1.2735    -1.888625    -1.595326E-14    1.087054E-13
1.27275    -1.893524    -1.595919E-14    1.05625E-13
1.272    -1.898423    -1.63203E-14    1.018547E-13
1.27125    -1.903324    -1.643513E-14    9.752444E-14
1.2705    -1.908224    -1.738608E-14    9.252221E-14
1.26975    -1.913125    -1.837554E-14    8.650568E-14
1.269    -1.918025    -2.021007E-14    8.011901E-14
1.26825    -1.922926    -2.16126E-14    7.209452E-14
1.2675    -1.927826    -2.355941E-14    6.27869E-14
1.26675    -1.932726    -2.620291E-14    5.271089E-14
1.266    -1.937626    -2.963578E-14    4.206635E-14
1.26525    -1.942525    -3.271739E-14    3.035515E-14
1.2645    -1.947423    -3.684442E-14    1.795492E-14
1.26375    -1.95232    -4.169203E-14    4.558834E-15
1.263    -1.957216    -4.630867E-14    -8.95424E-15
1.26225    -1.962111    -5.09245E-14    -2.281924E-14
1.2615    -1.967004    -5.652012E-14    -3.675903E-14
1.26075    -1.971897    -6.243893E-14    -5.023058E-14
1.26    -1.976787    -6.843892E-14    -6.357654E-14
1.25925    -1.981676    -7.522325E-14    -7.646005E-14
1.2585    -1.986564    -8.200324E-14    -8.863505E-14
1.25775    -1.99145    -8.944437E-14    -9.966782E-14
1.257    -1.996333    -9.677997E-14    -1.093056E-13
1.25625    -2.001215    -1.047746E-13    -1.1786E-13
1.2555    -2.006095    -1.123898E-13    -1.249819E-13
1.25475    -2.010973    -1.202644E-13    -1.306361E-13
1.254    -2.015848    -1.278103E-13    -1.349471E-13
1.25325    -2.020722    -1.347658E-13    -1.375401E-13
1.2525    -2.025593    -1.416332E-13    -1.388928E-13
1.25175    -2.030461    -1.474523E-13    -1.390979E-13
1.251    -2.035328    -1.526872E-13    -1.38152E-13
1.25025    -2.040192    -1.5693E-13    -1.366267E-13
1.2495    -2.045054    -1.605072E-13    -1.346683E-13
1.24875    -2.049913    -1.626894E-13    -1.32377E-13
1.248    -2.05477    -1.638935E-13    -1.301551E-13
1.24725    -2.059624    -1.636669E-13    -1.283374E-13
1.2465    -2.064476    -1.622392E-13    -1.268943E-13
1.24575    -2.069325    -1.598803E-13    -1.256655E-13
1.245    -2.074172    -1.565461E-13    -1.249089E-13
1.24425    -2.079017    -1.526876E-13    -1.245933E-13
1.2435    -2.083859    -1.477673E-13    -1.248578E-13
1.24275    -2.088699    -1.418025E-13    -1.253859E-13
1.242    -2.093536    -1.352191E-13    -1.259569E-13
1.24125    -2.098371    -1.287548E-13    -1.260828E-13
1.2405    -2.103204    -1.215537E-13    -1.259618E-13
1.23975    -2.108035    -1.139783E-13    -1.252189E-13
1.239    -2.112864    -1.067828E-13    -1.235665E-13
1.23825    -2.11769    -1.001661E-13    -1.207987E-13
1.2375    -2.122515    -9.298743E-14    -1.168832E-13
1.23675    -2.127337    -8.628927E-14    -1.117677E-13
1.236    -2.132158    -8.011107E-14    -1.049572E-13
1.23525    -2.136977    -7.49818E-14    -9.66174E-14
1.2345    -2.141795    -6.965742E-14    -8.682166E-14
1.23375    -2.146611    -6.514289E-14    -7.505756E-14
1.233    -2.151425    -6.131147E-14    -6.16719E-14
1.23225    -2.156239    -5.802364E-14    -4.676464E-14
1.2315    -2.161051    -5.521236E-14    -3.007994E-14
1.23075    -2.165861    -5.221502E-14    -1.188483E-14
1.23    -2.170671    -4.951218E-14    7.531673E-15
1.22925    -2.17548    -4.64611E-14    2.814354E-14
1.2285    -2.180289    -4.337052E-14    4.946242E-14
1.22775    -2.185096    -4.003547E-14    7.155792E-14
1.227    -2.189904    -3.627234E-14    9.378149E-14
1.22625    -2.19471    -3.179689E-14    1.161235E-13
1.2255    -2.199517    -2.68951E-14    1.375607E-13
1.22475    -2.204324    -2.10872E-14    1.583813E-13
1.224    -2.20913    -1.434529E-14    1.777203E-13
1.22325    -2.213936    -6.664694E-15    1.953369E-13
1.2225    -2.218743    2.650138E-15    2.114295E-13
1.22175    -2.22355    1.225938E-14    2.252127E-13
1.221    -2.228358    2.350266E-14    2.367931E-13
1.22025    -2.233166    3.465405E-14    2.464595E-13
1.2195    -2.237974    4.65544E-14    2.532723E-13
1.21875    -2.242783    5.929804E-14    2.576934E-13
1.218    -2.247593    7.251861E-14    2.599088E-13
1.21725    -2.252403    8.607133E-14    2.592616E-13
1.2165    -2.257214    1.001978E-13    2.558846E-13
1.21575    -2.262026    1.138878E-13    2.500345E-13
1.215    -2.266839    1.282251E-13    2.414053E-13
1.21425    -2.271652    1.423459E-13    2.301416E-13
1.2135    -2.276467    1.557569E-13    2.166957E-13
1.21275    -2.281282    1.688041E-13    2.01027E-13
1.212    -2.286097    1.815892E-13    1.831833E-13
1.21125    -2.290913    1.930167E-13    1.637352E-13
1.2105    -2.29573    2.035172E-13    1.424385E-13
1.20975    -2.300547    2.123274E-13    1.199469E-13
1.209    -2.305364    2.195988E-13    9.711474E-14
1.20825    -2.310182    2.249937E-13    7.359477E-14
1.2075    -2.314999    2.287067E-13    5.038141E-14
1.20675    -2.319816    2.310771E-13    2.745726E-14
1.206    -2.324633    2.310443E-13    5.245953E-15
1.20525    -2.32945    2.292156E-13    -1.564149E-14
1.2045    -2.334265    2.251677E-13    -3.492754E-14
1.20375    -2.33908    2.186525E-13    -5.261142E-14
1.203    -2.343893    2.103091E-13    -6.83164E-14
1.20225    -2.348705    2.010218E-13    -8.119211E-14
1.2015    -2.353515    1.889138E-13    -9.184856E-14
1.20075    -2.358323    1.751963E-13    -9.955858E-14
1.2    -2.363129    1.60202E-13    -1.046264E-13
1.19925    -2.367932    1.442134E-13    -1.070538E-13
1.1985    -2.372733    1.264009E-13    -1.071199E-13
1.19775    -2.37753    1.08155E-13    -1.046037E-13
1.197    -2.382325    8.907368E-14    -9.975842E-14
1.19625    -2.387115    6.964879E-14    -9.257512E-14
1.1955    -2.391902    5.010652E-14    -8.352424E-14
1.19475    -2.396684    3.051733E-14    -7.275998E-14
1.194    -2.401462    1.101766E-14    -6.056956E-14
1.19325    -2.406236    -7.69144E-15    -4.720983E-14
1.1925    -2.411005    -2.589397E-14    -3.321651E-14
1.19175    -2.415768    -4.292036E-14    -1.878043E-14
1.191    -2.420526    -5.924E-14    -3.984724E-15
1.19025    -2.425279    -7.411877E-14    1.095097E-14
1.1895    -2.430026    -8.755587E-14    2.589676E-14
1.18875    -2.434767    -1.000706E-13    4.041051E-14
1.188    -2.439502    -1.11293E-13    5.419916E-14
1.18725    -2.444232    -1.213744E-13    6.752901E-14
1.1865    -2.448955    -1.296564E-13    8.001534E-14
1.18575    -2.453671    -1.360675E-13    9.185478E-14
1.185    -2.458382    -1.420114E-13    1.025609E-13
1.18425    -2.463086    -1.460776E-13    1.125826E-13
1.1835    -2.467784    -1.495744E-13    1.214104E-13
1.18275    -2.472476    -1.511921E-13    1.292547E-13
1.182    -2.477161    -1.516383E-13    1.364074E-13
1.18125    -2.481841    -1.508697E-13    1.42419E-13
1.1805    -2.486514    -1.49386E-13    1.474072E-13
1.17975    -2.491182    -1.469858E-13    1.512693E-13
1.179    -2.495844    -1.433005E-13    1.540312E-13
1.17825    -2.5005    -1.3859E-13    1.554337E-13
1.1775    -2.505152    -1.332748E-13    1.557333E-13
1.17675    -2.509798    -1.269598E-13    1.546189E-13
1.176    -2.514439    -1.198344E-13    1.520592E-13
1.17525    -2.519076    -1.121065E-13    1.481711E-13
1.1745    -2.523709    -1.03618E-13    1.431368E-13
1.17375    -2.528337    -9.51677E-14    1.365582E-13
1.173    -2.532962    -8.61367E-14    1.288596E-13
1.17225    -2.537584    -7.665572E-14    1.197566E-13
1.1715    -2.542202    -6.676325E-14    1.094201E-13
1.17075    -2.546818    -5.697796E-14    9.835207E-14
1.17    -2.551432    -4.735733E-14    8.669354E-14
1.16925    -2.556043    -3.83934E-14    7.418129E-14
1.1685    -2.560653    -2.951368E-14    6.155877E-14
1.16775    -2.565261    -2.149457E-14    4.873315E-14
1.167    -2.569869    -1.377385E-14    3.596868E-14
1.16625    -2.574476    -6.31334E-15    2.373113E-14
1.1655    -2.579082    4.470455E-16    1.181868E-14
1.16475    -2.583688    6.77776E-15    5.20998E-16
1.164    -2.588294    1.275898E-14    -9.470725E-15
1.16325    -2.592901    1.742054E-14    -1.833086E-14
1.1625    -2.597508    2.137388E-14    -2.517574E-14
1.16175    -2.602116    2.493098E-14    -3.059607E-14
1.161    -2.606724    2.736875E-14    -3.458972E-14
1.16025    -2.611334    2.917924E-14    -3.712931E-14
1.1595    -2.615946    3.070742E-14    -3.813976E-14
1.15875    -2.620558    3.14872E-14    -3.819064E-14
1.158    -2.625172    3.158935E-14    -3.762981E-14
1.15725    -2.629787    3.135128E-14    -3.643638E-14
1.1565    -2.634404    3.072241E-14    -3.508114E-14
1.15575    -2.639022    2.990396E-14    -3.356592E-14
1.155    -2.643641    2.935319E-14    -3.256302E-14
1.15425    -2.648262    2.835515E-14    -3.204691E-14
1.1535    -2.652883    2.718849E-14    -3.285026E-14
1.15275    -2.657505    2.66612E-14    -3.416885E-14
1.152    -2.662128    2.578519E-14    -3.649948E-14
1.15125    -2.666751    2.543106E-14    -3.97492E-14
1.1505    -2.671375    2.433888E-14    -4.410019E-14
1.14975    -2.675998    2.368115E-14    -4.891195E-14
1.149    -2.680621    2.273874E-14    -5.441925E-14
1.14825    -2.685243    2.096489E-14    -6.054541E-14
1.1475    -2.689863    1.946518E-14    -6.664634E-14
1.14675    -2.694482    1.718805E-14    -7.273273E-14
1.146    -2.699099    1.488612E-14    -7.868832E-14
1.14525    -2.703714    1.223785E-14    -8.376318E-14
1.1445    -2.708325    9.479503E-15    -8.783121E-14
1.14375    -2.712933    6.680399E-15    -9.085988E-14
1.143    -2.717537    3.21599E-15    -9.281708E-14
1.14225    -2.722137    -3.982032E-16    -9.314105E-14
1.1415    -2.726732    -4.223304E-15    -9.233229E-14
1.14075    -2.731322    -7.938543E-15    -9.047036E-14
1.14    -2.735906    -1.229615E-14    -8.721639E-14
1.13925    -2.740484    -1.669311E-14    -8.283336E-14
1.1385    -2.745056    -2.088981E-14    -7.806331E-14
1.13775    -2.74962    -2.43371E-14    -7.223258E-14
1.137    -2.754177    -2.773046E-14    -6.627364E-14
1.13625    -2.758725    -3.000374E-14    -6.01139E-14
1.1355    -2.763266    -3.121079E-14    -5.365349E-14
1.13475    -2.767798    -3.217042E-14    -4.734288E-14
1.134    -2.772321    -3.281151E-14    -4.14998E-14
1.13325    -2.776835    -3.279825E-14    -3.637324E-14
1.1325    -2.781339    -3.230622E-14    -3.229346E-14
1.13175    -2.785833    -3.072344E-14    -2.93315E-14
1.131    -2.790318    -2.891952E-14    -2.737769E-14
1.13025    -2.794792    -2.626589E-14    -2.643402E-14
1.1295    -2.799256    -2.314193E-14    -2.648469E-14
1.12875    -2.80371    -1.963197E-14    -2.75346E-14
1.128    -2.808153    -1.605107E-14    -2.904213E-14
1.12725    -2.812586    -1.227238E-14    -3.156223E-14
1.1265    -2.817009    -8.255941E-15    -3.448954E-14
1.12575    -2.821421    -5.184851E-15    -3.797713E-14
1.125    -2.825823    -1.704621E-15    -4.168017E-14
1.12425    -2.830214    1.380494E-15    -4.631088E-14
1.1235    -2.834596    4.513044E-15    -5.110424E-14
1.12275    -2.838968    7.001264E-15    -5.608228E-14
1.122    -2.84333    9.103152E-15    -6.175873E-14
1.12125    -2.847683    1.021084E-14    -6.734811E-14
1.1205    -2.852027    1.09E-14    -7.290628E-14
1.11975    -2.856363    1.048767E-14    -7.842108E-14
1.119    -2.860689    9.947443E-15    -8.369014E-14
1.11825    -2.865008    8.597916E-15    -8.827578E-14
1.1175    -2.869319    6.252173E-15    -9.237063E-14
1.11675    -2.873623    3.171486E-15    -9.569419E-14
1.116    -2.877919    -2.165242E-16    -9.821742E-14
1.11525    -2.882209    -4.62283E-15    -9.976288E-14
1.1145    -2.886493    -9.145333E-15    -1.000339E-13
1.11375    -2.890771    -1.383679E-14    -9.914317E-14
1.113    -2.895043    -1.852065E-14    -9.661952E-14
1.11225    -2.899311    -2.361962E-14    -9.258248E-14
1.1115    -2.903574    -2.877795E-14    -8.70117E-14
1.11075    -2.907832    -3.337393E-14    -7.988596E-14
1.11    -2.912087    -3.851065E-14    -7.164239E-14
1.10925    -2.916338    -4.359808E-14    -6.180371E-14
1.1085    -2.920586    -4.753034E-14    -5.128459E-14
1.10775    -2.924831    -5.153867E-14    -3.967271E-14
1.107    -2.929073    -5.48979E-14    -2.764072E-14
1.10625    -2.933312    -5.795706E-14    -1.526482E-14
1.1055    -2.93755    -6.019592E-14    -2.740951E-15
1.10475    -2.941785    -6.164148E-14    1.01558E-14
1.104    -2.946019    -6.224069E-14    2.265393E-14
1.10325    -2.950251    -6.237319E-14    3.458715E-14
1.1025    -2.954482    -6.110574E-14    4.581633E-14
1.10175    -2.958711    -5.875501E-14    5.603693E-14
1.101    -2.962939    -5.595952E-14    6.581001E-14
1.10025    -2.967165    -5.216742E-14    7.453219E-14
1.0995    -2.97139    -4.860077E-14    8.188722E-14
1.09875    -2.975613    -4.386999E-14    8.7772E-14
1.098    -2.979836    -3.933675E-14    9.23074E-14
1.09725    -2.984056    -3.411405E-14    9.531565E-14
1.0965    -2.988275    -2.836703E-14    9.700481E-14
1.09575    -2.992492    -2.257247E-14    9.722162E-14
1.095    -2.996708    -1.650068E-14    9.588932E-14
1.09425    -3.000921    -1.132728E-14    9.349297E-14
1.0935    -3.005132    -5.702737E-15    8.959408E-14
1.09275    -3.00934    -7.745097E-16    8.468029E-14
1.092    -3.013545    3.751336E-15    7.877096E-14
1.09125    -3.017748    8.029187E-15    7.199344E-14
1.0905    -3.021947    1.122211E-14    6.447419E-14
1.08975    -3.026142    1.372292E-14    5.62816E-14
1.089    -3.030334    1.632675E-14    4.763905E-14
1.08825    -3.034521    1.831424E-14    3.888178E-14
1.0875    -3.038704    1.971989E-14    3.016101E-14
1.08675    -3.042882    2.003498E-14    2.176414E-14
1.086    -3.047055    2.009198E-14    1.380122E-14
1.08525    -3.051223    1.975478E-14    6.646116E-15
1.0845    -3.055385    1.940458E-14    3.668335E-16
1.08375    -3.059541    1.820193E-14    -5.136838E-15
1.083    -3.06369    1.674158E-14    -9.470714E-15
1.08225    -3.067833    1.530032E-14    -1.333321E-14
1.0815    -3.071969    1.322652E-14    -1.574995E-14
1.08075    -3.076098    1.142953E-14    -1.757467E-14
1.08    -3.08022    1.008902E-14    -1.874155E-14
1.07925    -3.084334    8.329491E-15    -1.92883E-14
1.0785    -3.08844    6.814219E-15    -1.91718E-14
1.07775    -3.092538    5.493095E-15    -1.849158E-14
1.077    -3.096627    3.757899E-15    -1.760885E-14
1.07625    -3.100708    2.129225E-15    -1.608885E-14
1.0755    -3.104781    5.943461E-16    -1.388315E-14
1.07475    -3.108844    -7.321751E-16    -1.142522E-14
1.074    -3.112899    -2.51873E-15    -8.835981E-15
1.07325    -3.116944    -4.060655E-15    -5.628943E-15
1.0725    -3.12098    -4.884962E-15    -2.051584E-15
1.07175    -3.125007    -6.004465E-15    1.885705E-15
1.071    -3.129025    -7.057255E-15    6.139402E-15
1.07025    -3.133033    -8.438221E-15    1.087132E-14
1.0695    -3.137032    -9.574381E-15    1.601897E-14
1.06875    -3.141021    -1.133965E-14    2.21601E-14
1.068    -3.145001    -1.357343E-14    2.901435E-14
1.06725    -3.148971    -1.58974E-14    3.706381E-14
1.0665    -3.152932    -1.827777E-14    4.598009E-14
1.06575    -3.156883    -2.089364E-14    5.618159E-14
1.065    -3.160825    -2.388953E-14    6.703019E-14
1.06425    -3.164757    -2.637784E-14    7.905021E-14
1.0635    -3.168681    -2.916139E-14    9.238344E-14
1.06275    -3.172595    -3.217118E-14    1.061769E-13
1.062    -3.1765    -3.469096E-14    1.209628E-13
1.06125    -3.180397    -3.724516E-14    1.359195E-13
1.0605    -3.184284    -3.774817E-14    1.507305E-13
1.05975    -3.188163    -3.81096E-14    1.649324E-13
1.059    -3.192034    -3.829962E-14    1.782111E-13
1.05825    -3.195896    -3.801605E-14    1.898086E-13
1.0575    -3.19975    -3.685639E-14    1.996466E-13
1.05675    -3.203596    -3.479287E-14    2.074544E-13
1.056    -3.207434    -3.193158E-14    2.133603E-13
1.05525    -3.211265    -2.820818E-14    2.162901E-13
1.0545    -3.215088    -2.317102E-14    2.168774E-13
1.05375    -3.218904    -1.739863E-14    2.14782E-13
1.053    -3.222713    -1.082607E-14    2.105432E-13
1.05225    -3.226515    -3.873979E-15    2.032074E-13
1.0515    -3.23031    3.139488E-15    1.937772E-13
1.05075    -3.234099    1.111112E-14    1.821153E-13
1.05    -3.237882    1.919558E-14    1.68372E-13
1.04925    -3.241659    2.751647E-14    1.532229E-13
1.0485    -3.245429    3.570928E-14    1.366783E-13
1.04775    -3.249194    4.234832E-14    1.193823E-13
1.047    -3.252953    4.84129E-14    1.015708E-13
1.04625    -3.256707    5.412549E-14    8.309942E-14
1.0455    -3.260455    5.860656E-14    6.481517E-14
1.04475    -3.264199    6.270809E-14    4.713997E-14
1.044    -3.267937    6.577793E-14    2.986028E-14
1.04325    -3.27167    6.8759E-14    1.377062E-14
1.0425    -3.275398    7.017235E-14    -5.745275E-16
1.04175    -3.279122    7.099669E-14    -1.354435E-14
1.041    -3.28284    7.086701E-14    -2.514026E-14
1.04025    -3.286554    6.900667E-14    -3.497641E-14
1.0395    -3.290263    6.709779E-14    -4.337006E-14
1.03875    -3.293967    6.434804E-14    -4.985363E-14
1.038    -3.297666    6.061006E-14    -5.552087E-14
1.03725    -3.30136    5.589124E-14    -5.97646E-14
1.0365    -3.305049    5.054879E-14    -6.316816E-14
1.03575    -3.308733    4.528415E-14    -6.58855E-14
1.035    -3.312412    3.963547E-14    -6.813384E-14
1.03425    -3.316085    3.314212E-14    -7.021734E-14
1.0335    -3.319753    2.610071E-14    -7.206515E-14
1.03275    -3.323414    1.955219E-14    -7.38428E-14
1.032    -3.32707    1.304493E-14    -7.574989E-14
1.03125    -3.330719    6.247679E-15    -7.769055E-14
1.0305    -3.334362    -8.565259E-16    -7.950344E-14
1.02975    -3.337998    -8.013696E-15    -8.140019E-14
1.029    -3.341626    -1.58237E-14    -8.363445E-14
1.02825    -3.345247    -2.306364E-14    -8.596707E-14
1.0275    -3.34886    -3.093597E-14    -8.847929E-14
1.02675    -3.352465    -3.88207E-14    -9.108447E-14
1.026    -3.356061    -4.614956E-14    -9.324791E-14
1.02525    -3.359648    -5.485589E-14    -9.530485E-14
1.0245    -3.363226    -6.341813E-14    -9.711129E-14
1.02375    -3.366793    -7.145269E-14    -9.808605E-14
1.023    -3.370351    -8.04637E-14    -9.81653E-14
1.02225    -3.373898    -8.896838E-14    -9.714529E-14
1.0215    -3.377433    -9.713705E-14    -9.49153E-14
1.02075    -3.380957    -1.051209E-13    -9.113584E-14
1.02    -3.38447    -1.132018E-13    -8.585838E-14
1.01925    -3.38797    -1.206384E-13    -7.912685E-14
1.0185    -3.391457    -1.279491E-13    -7.084154E-14
1.01775    -3.394931    -1.345986E-13    -6.178094E-14
1.017    -3.398392    -1.405244E-13    -5.123065E-14
1.01625    -3.401839    -1.454368E-13    -3.98727E-14
1.0155    -3.405272    -1.492012E-13    -2.756877E-14
1.01475    -3.40869    -1.521487E-13    -1.459409E-14
1.014    -3.412094    -1.533773E-13    -1.407968E-15
1.01325    -3.415483    -1.535505E-13    1.204631E-14
1.0125    -3.418856    -1.515078E-13    2.504395E-14
1.01175    -3.422215    -1.480679E-13    3.793234E-14
1.011    -3.425557    -1.43804E-13    5.01906E-14
1.01025    -3.428885    -1.375597E-13    6.156202E-14
1.0095    -3.432196    -1.296513E-13    7.222086E-14
1.00875    -3.435492    -1.198963E-13    8.189893E-14
1.008    -3.438772    -1.091404E-13    9.052039E-14
1.00725    -3.442036    -9.693774E-14    9.77455E-14
1.0065    -3.445285    -8.327497E-14    1.036073E-13
1.00575    -3.448518    -6.966607E-14    1.083063E-13
1.005    -3.451736    -5.519424E-14    1.118628E-13
1.00425    -3.454939    -4.045806E-14    1.140429E-13
1.0035    -3.458127    -2.551108E-14    1.154278E-13
1.00275    -3.4613    -1.038431E-14    1.154796E-13
1.002    -3.464459    4.781054E-15    1.147012E-13
1.00125    -3.467604    1.9869E-14    1.135713E-13
1.0005    -3.470735    3.410937E-14    1.117376E-13
0.99975    -3.473853    4.872427E-14    1.0957E-13
0.999    -3.476959    6.198739E-14    1.070001E-13
0.99825    -3.480053    7.41705E-14    1.041454E-13
0.9975    -3.483135    8.558782E-14    1.010766E-13
0.99675    -3.486206    9.569251E-14    9.809195E-14
0.996    -3.489267    1.051466E-13    9.484686E-14
0.99525    -3.492318    1.136061E-13    9.205163E-14
0.9945    -3.49536    1.211182E-13    8.924274E-14
0.99375    -3.498393    1.272516E-13    8.609395E-14
0.993    -3.501419    1.324862E-13    8.325216E-14
0.99225    -3.504438    1.365258E-13    7.992935E-14
0.9915    -3.50745    1.398244E-13    7.645811E-14
0.99075    -3.510456    1.415411E-13    7.236508E-14
0.99    -3.513457    1.428562E-13    6.736872E-14
0.98925    -3.516454    1.438469E-13    6.192678E-14
0.9885    -3.519446    1.444937E-13    5.566195E-14
0.98775    -3.522436    1.444944E-13    4.869039E-14
0.987    -3.525423    1.438348E-13    4.093994E-14
0.98625    -3.528408    1.433746E-13    3.213516E-14
0.9855    -3.531392    1.418908E-13    2.251088E-14
0.98475    -3.534375    1.408263E-13    1.215145E-14
0.984    -3.537357    1.40037E-13    9.703788E-16
0.98325    -3.54034    1.392037E-13    -1.096591E-14
0.9825    -3.543322    1.381935E-13    -2.384797E-14
0.98175    -3.546306    1.3687E-13    -3.73668E-14
0.981    -3.54929    1.349285E-13    -5.17063E-14
0.98025    -3.552276    1.328317E-13    -6.668436E-14
0.9795    -3.555263    1.304331E-13    -8.220827E-14
0.97875    -3.558252    1.27974E-13    -9.791963E-14
0.978    -3.561242    1.250148E-13    -1.13426E-13
0.97725    -3.564233    1.210648E-13    -1.286009E-13
0.9765    -3.567226    1.168972E-13    -1.431807E-13
0.97575    -3.57022    1.12092E-13    -1.575939E-13
0.975    -3.573215    1.065526E-13    -1.714227E-13
0.97425    -3.576211    1.001503E-13    -1.84222E-13
0.9735    -3.579207    9.287723E-14    -1.961437E-13
0.97275    -3.582203    8.535422E-14    -2.070335E-13
0.972    -3.585198    7.688424E-14    -2.169232E-13
0.97125    -3.588192    6.759524E-14    -2.255406E-13
0.9705    -3.591185    5.734992E-14    -2.326277E-13
0.96975    -3.594174    4.587067E-14    -2.381195E-13
0.969    -3.59716    3.396644E-14    -2.418216E-13
0.96825    -3.600142    2.101554E-14    -2.436258E-13
0.9675    -3.603119    7.076824E-15    -2.435134E-13
0.96675    -3.606091    -6.796196E-15    -2.414142E-13
0.966    -3.609055    -2.071555E-14    -2.372817E-13
0.96525    -3.612011    -3.546276E-14    -2.31562E-13
0.9645    -3.614959    -4.970041E-14    -2.238926E-13
0.96375    -3.617897    -6.426706E-14    -2.136588E-13
0.963    -3.620824    -7.909227E-14    -2.01965E-13
0.96225    -3.623739    -9.349479E-14    -1.883125E-13
0.9615    -3.626641    -1.086483E-13    -1.730379E-13
0.96075    -3.62953    -1.223734E-13    -1.566805E-13
0.96    -3.632403    -1.36119E-13    -1.391462E-13
0.95925    -3.63526    -1.496859E-13    -1.206775E-13
0.9585    -3.6381    -1.617924E-13    -1.019382E-13
0.95775    -3.640922    -1.735447E-13    -8.32097E-14
0.957    -3.643725    -1.841479E-13    -6.449278E-14
0.95625    -3.646508    -1.938243E-13    -4.668973E-14
0.9555    -3.649271    -2.016363E-13    -2.962005E-14
0.95475    -3.652013    -2.083459E-13    -1.384918E-14
0.954    -3.654732    -2.130737E-13    4.634405E-16
0.95325    -3.657428    -2.161566E-13    1.328959E-14
0.9525    -3.660101    -2.179721E-13    2.509721E-14
0.95175    -3.662751    -2.188833E-13    3.535139E-14
0.951    -3.665376    -2.179226E-13    4.450695E-14
0.95025    -3.667976    -2.155479E-13    5.247347E-14
0.9495    -3.670551    -2.115673E-13    5.976369E-14
0.94875    -3.673102    -2.067298E-13    6.627068E-14
0.948    -3.675627    -2.01538E-13    7.22942E-14
0.94725    -3.678128    -1.947916E-13    7.789249E-14
0.9465    -3.680603    -1.873962E-13    8.309609E-14
0.94575    -3.683053    -1.789508E-13    8.778014E-14
0.945    -3.685479    -1.694934E-13    9.234164E-14
0.94425    -3.687881    -1.59537E-13    9.676887E-14
0.9435    -3.690259    -1.496755E-13    1.010327E-13
0.94275    -3.692613    -1.382669E-13    1.052627E-13
0.942    -3.694945    -1.270252E-13    1.090489E-13
0.94125    -3.697256    -1.147541E-13    1.122851E-13
0.9405    -3.699545    -1.018018E-13    1.152142E-13
0.93975    -3.701813    -8.835471E-14    1.170697E-13
0.939    -3.704062    -7.384806E-14    1.181587E-13
0.93825    -3.706293    -5.964445E-14    1.179597E-13
0.9375    -3.708506    -4.537909E-14    1.16383E-13
0.93675    -3.710703    -3.151008E-14    1.133543E-13
0.936    -3.712884    -1.804846E-14    1.088493E-13
0.93525    -3.715051    -4.865753E-15    1.026936E-13
0.9345    -3.717205    6.799681E-15    9.498584E-14
0.93375    -3.719346    1.825566E-14    8.541231E-14
0.933    -3.721477    2.898103E-14    7.48032E-14
0.93225    -3.723598    3.798305E-14    6.275161E-14
0.9315    -3.72571    4.628843E-14    5.054568E-14
0.93075    -3.727815    5.372832E-14    3.776927E-14
0.93    -3.729913    5.919833E-14    2.491647E-14
0.92925    -3.732006    6.246425E-14    1.264312E-14
0.9285    -3.734095    6.412147E-14    9.565444E-16
0.92775    -3.73618    6.417339E-14    -9.703795E-15
0.927    -3.738263    6.188248E-14    -1.86245E-14
0.92625    -3.740345    5.801033E-14    -2.598587E-14
0.9255    -3.742426    5.284198E-14    -3.135687E-14
0.92475    -3.744507    4.55794E-14    -3.506069E-14
0.924    -3.746589    3.72832E-14    -3.680189E-14
0.92325    -3.748672    2.777722E-14    -3.627993E-14
0.9225    -3.750757    1.673618E-14    -3.399099E-14
0.92175    -3.752845    6.442993E-15    -2.979166E-14
0.921    -3.754935    -4.612872E-15    -2.424726E-14
0.92025    -3.757029    -1.576415E-14    -1.748023E-14
0.9195    -3.759126    -2.700166E-14    -9.660097E-15
0.91875    -3.761225    -3.763422E-14    -1.094168E-15
0.918    -3.763329    -4.74926E-14    7.763345E-15
0.91725    -3.765435    -5.628369E-14    1.637507E-14
0.9165    -3.767544    -6.419674E-14    2.504324E-14
0.91575    -3.769656    -7.056963E-14    3.279019E-14
0.915    -3.77177    -7.523325E-14    3.99641E-14
0.91425    -3.773887    -7.870227E-14    4.579649E-14
0.9135    -3.776004    -8.019005E-14    5.04E-14
0.91275    -3.778122    -7.951579E-14    5.375097E-14
0.912    -3.780239    -7.765675E-14    5.556893E-14
0.91125    -3.782356    -7.480719E-14    5.603465E-14
0.9105    -3.784471    -6.989307E-14    5.523873E-14
0.90975    -3.786583    -6.404934E-14    5.321213E-14
0.909    -3.788691    -5.735793E-14    5.026734E-14
0.90825    -3.790795    -4.905897E-14    4.686518E-14
0.9075    -3.792892    -4.012355E-14    4.286097E-14
0.90675    -3.794982    -3.065498E-14    3.839408E-14
0.906    -3.797064    -2.05386E-14    3.377398E-14
0.90525    -3.799137    -1.072184E-14    2.900095E-14
0.9045    -3.801199    -4.117182E-16    2.406234E-14
0.90375    -3.803249    9.385982E-15    1.901865E-14
0.903    -3.805286    1.878554E-14    1.361586E-14
0.90225    -3.807308    2.791916E-14    7.826072E-15
0.9015    -3.809315    3.659753E-14    1.437424E-15
0.90075    -3.811305    4.484341E-14    -5.506152E-15
0.9    -3.813277    5.230612E-14    -1.284607E-14
0.89925    -3.815229    5.908099E-14    -2.092752E-14
0.8985    -3.817162    6.480306E-14    -2.979192E-14
0.89775    -3.819073    7.008183E-14    -3.900688E-14
0.897    -3.820962    7.440669E-14    -4.862236E-14
0.89625    -3.822828    7.77672E-14    -5.794394E-14
0.8955    -3.82467    8.018315E-14    -6.659217E-14
0.89475    -3.826487    8.100326E-14    -7.475576E-14
0.894    -3.828279    8.018853E-14    -8.144026E-14
0.89325    -3.830045    7.908495E-14    -8.65393E-14
0.8925    -3.831784    7.613373E-14    -8.996397E-14
0.89175    -3.833496    7.220485E-14    -9.158851E-14
0.891    -3.835181    6.76886E-14    -9.099504E-14
0.89025    -3.836838    6.130693E-14    -8.832244E-14
0.8895    -3.838468    5.482695E-14    -8.35478E-14
0.88875    -3.840071    4.775224E-14    -7.689736E-14
0.888    -3.841645    3.92056E-14    -6.841313E-14
0.88725    -3.843193    3.090189E-14    -5.861443E-14
0.8865    -3.844714    2.246988E-14    -4.772853E-14
0.88575    -3.846208    1.426381E-14    -3.586588E-14
0.885    -3.847677    6.591507E-15    -2.381974E-14
0.88425    -3.84912    -5.486977E-16    -1.153954E-14
0.8835    -3.850539    -7.132646E-15    2.87336E-16
0.88275    -3.851934    -1.293316E-14    1.16746E-14
0.882    -3.853306    -1.855162E-14    2.271398E-14
0.88125    -3.854657    -2.294328E-14    3.303876E-14
0.8805    -3.855988    -2.720822E-14    4.259145E-14
0.87975    -3.857298    -3.02159E-14    5.090866E-14
0.879    -3.858591    -3.304478E-14    5.816629E-14
0.87825    -3.859867    -3.505261E-14    6.451103E-14
0.8775    -3.861128    -3.67162E-14    6.988762E-14
0.87675    -3.862375    -3.792691E-14    7.39656E-14
0.876    -3.863609    -3.853511E-14    7.72861E-14
0.87525    -3.864832    -3.850775E-14    7.950875E-14
0.8745    -3.866046    -3.764631E-14    8.089785E-14
0.87375    -3.867251    -3.777818E-14    8.156054E-14
0.873    -3.868451    -3.672491E-14    8.179879E-14
0.87225    -3.869645    -3.520959E-14    8.152105E-14
0.8715    -3.870837    -3.420955E-14    8.061241E-14
0.87075    -3.872026    -3.271628E-14    7.92225E-14
0.87    -3.873215    -3.150865E-14    7.756582E-14
0.86925    -3.874405    -2.992366E-14    7.572256E-14
0.8685    -3.875598    -2.811616E-14    7.35614E-14
0.86775    -3.876794    -2.720784E-14    7.160252E-14
0.867    -3.877996    -2.661415E-14    6.95215E-14
0.86625    -3.879203    -2.513064E-14    6.757539E-14
0.8655    -3.880418    -2.339614E-14    6.557198E-14
0.86475    -3.881641    -2.151545E-14    6.378229E-14
0.864    -3.882874    -1.971768E-14    6.18364E-14
0.86325    -3.884116    -1.822251E-14    5.9968E-14
0.8625    -3.885369    -1.605248E-14    5.819439E-14
0.86175    -3.886633    -1.373188E-14    5.6228E-14
0.861    -3.887909    -1.107874E-14    5.424849E-14
0.86025    -3.889197    -8.699665E-15    5.2129E-14
0.8595    -3.890497    -6.028106E-15    4.95802E-14
0.85875    -3.891808    -3.606464E-15    4.725728E-14
0.858    -3.893132    -1.311507E-15    4.494836E-14
0.85725    -3.894468    1.201741E-15    4.272892E-14
0.8565    -3.895814    3.40669E-15    4.090729E-14
0.85575    -3.897172    4.929209E-15    3.947126E-14
0.855    -3.898539    6.119589E-15    3.829232E-14
0.85425    -3.899916    7.066323E-15    3.743337E-14
0.8535    -3.9013    8.031864E-15    3.726965E-14
0.85275    -3.902692    7.891448E-15    3.792126E-14
0.852    -3.904089    6.854434E-15    3.915415E-14
0.85125    -3.905491    5.591256E-15    4.152899E-14
0.8505    -3.906896    3.432129E-15    4.446017E-14
0.84975    -3.908301    3.73055E-16    4.830438E-14
0.849    -3.909706    -2.695239E-15    5.314424E-14
0.84825    -3.911109    -5.96871E-15    5.869799E-14
0.8475    -3.912507    -9.840761E-15    6.488536E-14
0.84675    -3.913898    -1.301698E-14    7.154556E-14
0.846    -3.915281    -1.602466E-14    7.853383E-14
0.84525    -3.916653    -1.8796E-14    8.556543E-14
0.8445    -3.918012    -2.139191E-14    9.252122E-14
0.84375    -3.919355    -2.333925E-14    9.916974E-14
0.843    -3.92068    -2.399797E-14    1.05536E-13
0.84225    -3.921985    -2.456033E-14    1.109362E-13
0.8415    -3.923268    -2.392216E-14    1.152083E-13
0.84075    -3.924525    -2.236476E-14    1.183546E-13
0.84    -3.925756    -2.071073E-14    1.198065E-13
0.83925    -3.926956    -1.797383E-14    1.199145E-13
0.8385    -3.928125    -1.455291E-14    1.183863E-13
0.83775    -3.929259    -1.031228E-14    1.151358E-13
0.837    -3.930358    -5.675862E-15    1.103033E-13
0.83625    -3.931418    -1.883076E-16    1.041051E-13
0.8355    -3.932437    5.522107E-15    9.612014E-14
0.83475    -3.933415    1.132254E-14    8.69027E-14
0.834    -3.934349    1.753235E-14    7.671083E-14
0.83325    -3.935238    2.325398E-14    6.561819E-14
0.8325    -3.93608    2.862717E-14    5.35031E-14
0.83175    -3.936874    3.355141E-14    4.138271E-14
0.831    -3.937619    3.898237E-14    2.905776E-14
0.83025    -3.938315    4.368952E-14    1.714128E-14
0.8295    -3.93896    4.789031E-14    5.390089E-15
0.82875    -3.939555    5.112391E-14    -5.655219E-15
0.828    -3.940099    5.38586E-14    -1.559503E-14
0.82725    -3.940592    5.60699E-14    -2.48334E-14
0.8265    -3.941034    5.742956E-14    -3.33365E-14
0.82575    -3.941427    5.73395E-14    -4.056428E-14
0.825    -3.94177    5.675538E-14    -4.669477E-14
0.82425    -3.942064    5.632359E-14    -5.166259E-14
0.8235    -3.942312    5.565492E-14    -5.513076E-14
0.82275    -3.942514    5.364906E-14    -5.756662E-14
0.822    -3.942672    5.12734E-14    -5.874607E-14
0.82125    -3.942789    4.824052E-14    -5.89534E-14
0.8205    -3.942865    4.523814E-14    -5.847151E-14
0.81975    -3.942905    4.256236E-14    -5.717717E-14
0.819    -3.942909    3.991857E-14    -5.560834E-14
0.81825    -3.942882    3.674496E-14    -5.384975E-14
0.8175    -3.942826    3.332709E-14    -5.230636E-14
0.81675    -3.942743    3.081659E-14    -5.130609E-14
0.816    -3.942639    2.827908E-14    -5.102759E-14
0.81525    -3.942515    2.592701E-14    -5.143377E-14
0.8145    -3.942377    2.384233E-14    -5.247796E-14
0.81375    -3.942226    2.209125E-14    -5.456402E-14
0.813    -3.942067    2.046152E-14    -5.766771E-14
0.81225    -3.941905    1.875936E-14    -6.185305E-14
0.8115    -3.941742    1.682427E-14    -6.686506E-14
0.81075    -3.941583    1.491996E-14    -7.251293E-14
0.81    -3.941432    1.26683E-14    -7.89085E-14
0.80925    -3.941292    1.005061E-14    -8.5849E-14
0.8085    -3.941168    7.511241E-15    -9.258723E-14
0.80775    -3.941062    4.545994E-15    -9.940352E-14
0.807    -3.94098    9.961271E-16    -1.056525E-13
0.80625    -3.940923    -2.815035E-15    -1.116721E-13
0.8055    -3.940896    -7.846652E-15    -1.164322E-13
0.80475    -3.940902    -1.299508E-14    -1.198809E-13
0.804    -3.940943    -1.814561E-14    -1.218463E-13
0.80325    -3.941023    -2.393648E-14    -1.220835E-13
0.8025    -3.941144    -3.004614E-14    -1.202641E-13
0.80175    -3.941308    -3.655293E-14    -1.16747E-13
0.801    -3.941517    -4.223026E-14    -1.112038E-13
0.80025    -3.941773    -4.81224E-14    -1.041906E-13
0.7995    -3.942077    -5.362136E-14    -9.597782E-14
0.79875    -3.94243    -5.865958E-14    -8.68279E-14
0.798    -3.942833    -6.257366E-14    -7.68473E-14
0.79725    -3.943286    -6.551198E-14    -6.657237E-14
0.7965    -3.943789    -6.760338E-14    -5.663402E-14
0.79575    -3.944341    -6.824883E-14    -4.704644E-14
0.795    -3.944942    -6.719894E-14    -3.817405E-14
0.79425    -3.94559    -6.438061E-14    -3.074128E-14
0.7935    -3.946284    -5.983758E-14    -2.444973E-14
0.79275    -3.947022    -5.391704E-14    -2.015613E-14
0.792    -3.947801    -4.491997E-14    -1.792486E-14
0.79125    -3.948618    -3.508254E-14    -1.766882E-14
0.7905    -3.949471    -2.343997E-14    -1.93717E-14
0.78975    -3.950357    -1.073576E-14    -2.31104E-14
0.789    -3.95127    2.447123E-15    -2.863254E-14
0.78825    -3.952208    1.644095E-14    -3.55048E-14
0.7875    -3.953166    3.112922E-14    -4.331153E-14
0.78675    -3.954139    4.524133E-14    -5.198656E-14
0.786    -3.955122    5.97418E-14    -6.101087E-14
0.78525    -3.956111    7.313057E-14    -6.976357E-14
0.7845    -3.9571    8.635283E-14    -7.799208E-14
0.78375    -3.958083    9.762903E-14    -8.523332E-14
0.783    -3.959056    1.082053E-13    -9.115371E-14
0.78225    -3.960012    1.174938E-13    -9.540272E-14
0.7815    -3.960946    1.252839E-13    -9.78818E-14
0.78075    -3.961852    1.307769E-13    -9.839351E-14
0.78    -3.962725    1.353869E-13    -9.688041E-14
0.77925    -3.963558    1.381201E-13    -9.278586E-14
0.7785    -3.964347    1.390792E-13    -8.627465E-14
0.77775    -3.965086    1.381249E-13    -7.760044E-14
0.777    -3.96577    1.357827E-13    -6.704432E-14
0.77625    -3.966394    1.319741E-13    -5.480257E-14
0.7755    -3.966953    1.273642E-13    -4.072349E-14
0.77475    -3.967442    1.217123E-13    -2.535995E-14
0.774    -3.967859    1.144367E-13    -9.209164E-15
0.77325    -3.968198    1.076449E-13    7.689124E-15
0.7725    -3.968456    9.970202E-14    2.496075E-14
0.77175    -3.968631    9.160475E-14    4.226117E-14
0.771    -3.96872    8.282696E-14    6.007199E-14
0.77025    -3.96872    7.464846E-14    7.761267E-14
0.7695    -3.968631    6.588839E-14    9.501338E-14
0.76875    -3.96845    5.725499E-14    1.121728E-13
0.768    -3.968177    4.828933E-14    1.294179E-13
0.76725    -3.967813    3.94334E-14    1.463652E-13
0.7665    -3.967357    3.108882E-14    1.628336E-13
0.76575    -3.96681    2.220313E-14    1.786039E-13
0.765    -3.966174    1.540193E-14    1.930751E-13
0.76425    -3.965451    8.413732E-15    2.062409E-13
0.7635    -3.964642    2.564123E-15    2.179206E-13
0.76275    -3.963752    -2.353619E-15    2.278482E-13
0.762    -3.962782    -6.013898E-15    2.355559E-13
0.76125    -3.961738    -9.125897E-15    2.414558E-13
0.7605    -3.960624    -1.151993E-14    2.452384E-13
0.75975    -3.959443    -1.265678E-14    2.474613E-13
0.759    -3.958202    -1.199055E-14    2.474377E-13
0.75825    -3.956905    -1.163995E-14    2.453142E-13
0.7575    -3.955559    -1.053606E-14    2.414051E-13
0.75675    -3.954169    -8.839217E-15    2.357368E-13
0.756    -3.952741    -6.522824E-15    2.285241E-13
0.75525    -3.951283    -3.754255E-15    2.197467E-13
0.7545    -3.9498    -2.834302E-16    2.097218E-13
0.75375    -3.9483    3.531755E-15    1.98896E-13
0.753    -3.946789    7.424213E-15    1.870151E-13
0.75225    -3.945273    1.164115E-14    1.745887E-13
0.7515    -3.94376    1.545162E-14    1.618297E-13
0.75075    -3.942257    1.919229E-14    1.487437E-13
0.75    -3.940769    2.286291E-14    1.353524E-13
0.74925    -3.939303    2.643213E-14    1.211973E-13
0.7485    -3.937865    2.968354E-14    1.07212E-13
0.74775    -3.936461    3.25494E-14    9.312128E-14
0.747    -3.935097    3.502616E-14    7.900693E-14
0.74625    -3.933777    3.709887E-14    6.46265E-14
0.7455    -3.932508    3.840024E-14    5.000819E-14
0.74475    -3.931292    3.951596E-14    3.51345E-14
0.744    -3.930134    4.048602E-14    2.030178E-14
0.74325    -3.929038    4.102067E-14    5.262677E-15
0.7425    -3.928007    4.021165E-14    -1.0562E-14
0.74175    -3.927043    3.943064E-14    -2.663657E-14
0.741    -3.926148    3.821921E-14    -4.330228E-14
0.74025    -3.925323    3.642428E-14    -6.027071E-14
0.7395    -3.92457    3.435911E-14    -7.750921E-14
0.73875    -3.923889    3.174904E-14    -9.487399E-14
0.738    -3.923279    2.880715E-14    -1.122393E-13
0.73725    -3.922741    2.523908E-14    -1.291368E-13
0.7365    -3.922271    2.054458E-14    -1.454198E-13
0.73575    -3.92187    1.550746E-14    -1.606928E-13
0.735    -3.921533    1.044892E-14    -1.746439E-13
0.73425    -3.92126    4.944508E-15    -1.871767E-13
0.7335    -3.921045    -1.142501E-15    -1.982009E-13
0.73275    -3.920886    -8.210878E-15    -2.073782E-13
0.732    -3.920777    -1.572868E-14    -2.148107E-13
0.73125    -3.920716    -2.275093E-14    -2.199468E-13
0.7305    -3.920696    -2.978016E-14    -2.23272E-13
0.72975    -3.920712    -3.672738E-14    -2.24718E-13
0.729    -3.920759    -4.347651E-14    -2.246474E-13
0.72825    -3.920832    -4.957725E-14    -2.230895E-13
0.7275    -3.920923    -5.51409E-14    -2.198922E-13
0.72675    -3.921028    -5.957795E-14    -2.160108E-13
0.726    -3.921139    -6.320867E-14    -2.116373E-13
0.72525    -3.921251    -6.553892E-14    -2.066464E-13
0.7245    -3.921356    -6.784925E-14    -2.010909E-13
0.72375    -3.92145    -6.886728E-14    -1.953526E-13
0.723    -3.921526    -6.931132E-14    -1.899097E-13
0.72225    -3.921577    -6.915844E-14    -1.843175E-13
0.7215    -3.921597    -6.878736E-14    -1.787585E-13
0.72075    -3.921581    -6.819494E-14    -1.730108E-13
0.72    -3.921524    -6.689717E-14    -1.671977E-13
0.71925    -3.921419    -6.6116E-14    -1.608433E-13
0.7185    -3.921262    -6.549867E-14    -1.539928E-13
0.71775    -3.921048    -6.525344E-14    -1.463854E-13
0.717    -3.920773    -6.560669E-14    -1.375859E-13
0.71625    -3.920433    -6.593004E-14    -1.278807E-13
0.7155    -3.920024    -6.738085E-14    -1.169887E-13
0.71475    -3.919543    -6.894669E-14    -1.046396E-13
0.714    -3.918987    -7.163244E-14    -9.079615E-14
0.71325    -3.918354    -7.426069E-14    -7.514079E-14
0.7125    -3.917642    -7.776044E-14    -5.821874E-14
0.71175    -3.91685    -8.209153E-14    -4.020472E-14
0.711    -3.915975    -8.604002E-14    -2.077556E-14
0.71025    -3.915019    -9.027047E-14    -4.990388E-16
0.7095    -3.913981    -9.51448E-14    2.022665E-14
0.70875    -3.912861    -9.966065E-14    4.122217E-14
0.708    -3.91166    -1.034355E-13    6.220917E-14
0.70725    -3.910379    -1.077576E-13    8.28213E-14
0.7065    -3.909019    -1.111964E-13    1.025125E-13
0.70575    -3.907583    -1.142755E-13    1.214323E-13
0.705    -3.906074    -1.163193E-13    1.387949E-13
0.70425    -3.904492    -1.173072E-13    1.546564E-13
0.7035    -3.902842    -1.171312E-13    1.682765E-13
0.70275    -3.901127    -1.159428E-13    1.800493E-13
0.702    -3.89935    -1.136036E-13    1.895193E-13
0.70125    -3.897515    -1.100845E-13    1.962468E-13
0.7005    -3.895625    -1.060767E-13    2.002422E-13
0.69975    -3.893685    -9.983037E-14    2.014346E-13
0.699    -3.891699    -9.27206E-14    2.001608E-13
0.69825    -3.889672    -8.406754E-14    1.96165E-13
0.6975    -3.887607    -7.437469E-14    1.896005E-13
0.69675    -3.885508    -6.41228E-14    1.806233E-13
0.696    -3.883381    -5.227185E-14    1.695626E-13
0.69525    -3.88123    -4.009519E-14    1.568332E-13
0.6945    -3.879058    -2.753965E-14    1.429041E-13
0.69375    -3.87687    -1.483968E-14    1.279541E-13
0.693    -3.87467    -2.146227E-15    1.123086E-13
0.69225    -3.872462    1.010972E-14    9.666692E-14
0.6915    -3.87025    2.215783E-14    8.101351E-14
0.69075    -3.868036    3.348223E-14    6.545943E-14
0.69    -3.865825    4.457153E-14    5.025314E-14
0.68925    -3.863619    5.528559E-14    3.508918E-14
0.6885    -3.861421    6.463917E-14    2.00216E-14
0.68775    -3.859233    7.305185E-14    5.36427E-15
0.687    -3.857059    8.139138E-14    -8.642608E-15
0.68625    -3.854899    8.810744E-14    -2.219052E-14
0.6855    -3.852755    9.381518E-14    -3.536189E-14
0.68475    -3.850628    9.938854E-14    -4.814248E-14
0.684    -3.84852    1.030143E-13    -6.023708E-14
0.68325    -3.84643    1.059726E-13    -7.171768E-14
0.6825    -3.84436    1.080397E-13    -8.270512E-14
0.68175    -3.842309    1.083472E-13    -9.274121E-14
0.681    -3.840276    1.074467E-13    -1.021899E-13
0.68025    -3.838262    1.046343E-13    -1.104005E-13
0.6795    -3.836264    1.000883E-13    -1.168641E-13
0.67875    -3.834283    9.45713E-14    -1.218869E-13
0.678    -3.832315    8.717344E-14    -1.2505E-13
0.67725    -3.830361    7.808416E-14    -1.258759E-13
0.6765    -3.828416    6.78007E-14    -1.247973E-13
0.67575    -3.82648    5.600674E-14    -1.211038E-13
0.675    -3.82455    4.323048E-14    -1.152139E-13
0.67425    -3.822624    2.898743E-14    -1.067401E-13
0.6735    -3.820698    1.474963E-14    -9.559057E-14
0.67275    -3.818769    -2.877801E-16    -8.236285E-14
0.672    -3.816835    -1.632071E-14    -6.650769E-14
0.67125    -3.814894    -3.317791E-14    -4.847529E-14
0.6705    -3.81294    -4.940163E-14    -2.846783E-14
0.66975    -3.810973    -6.544893E-14    -7.045824E-15
0.669    -3.808988    -8.086672E-14    1.531393E-14
0.66825    -3.806982    -9.6013E-14    3.788521E-14
0.6675    -3.804954    -1.096681E-13    6.031657E-14
0.66675    -3.802898    -1.221368E-13    8.184846E-14
0.666    -3.800814    -1.326036E-13    1.022011E-13
0.66525    -3.798698    -1.416244E-13    1.207278E-13
0.6645    -3.796547    -1.482643E-13    1.36577E-13
0.66375    -3.79436    -1.530129E-13    1.500148E-13
0.663    -3.792134    -1.541054E-13    1.604823E-13
0.66225    -3.789868    -1.538662E-13    1.674897E-13
0.6615    -3.787559    -1.520665E-13    1.708881E-13
0.66075    -3.785206    -1.48188E-13    1.708725E-13
0.66    -3.782807    -1.424807E-13    1.676451E-13
0.65925    -3.780363    -1.350376E-13    1.61119E-13
0.6585    -3.777871    -1.262409E-13    1.518319E-13
0.65775    -3.775332    -1.165042E-13    1.398306E-13
0.657    -3.772746    -1.061953E-13    1.255574E-13
0.65625    -3.770111    -9.544842E-14    1.099376E-13
0.6555    -3.76743    -8.453679E-14    9.317797E-14
0.65475    -3.764702    -7.262563E-14    7.556952E-14
0.654    -3.761928    -6.186066E-14    5.777581E-14
0.65325    -3.75911    -5.144085E-14    3.991348E-14
0.6525    -3.756248    -4.097998E-14    2.193835E-14
0.65175    -3.753344    -3.117678E-14    4.263877E-15
0.651    -3.750401    -2.162293E-14    -1.29159E-14
0.65025    -3.74742    -1.266722E-14    -2.934358E-14
0.6495    -3.744403    -4.371328E-15    -4.522958E-14
0.64875    -3.741352    2.82769E-15    -6.006317E-14
0.648    -3.738271    9.255078E-15    -7.393463E-14
0.64725    -3.735162    1.55738E-14    -8.663954E-14
0.6465    -3.732027    2.121672E-14    -9.86196E-14
0.64575    -3.72887    2.6316E-14    -1.094183E-13
0.645    -3.725693    3.140549E-14    -1.196161E-13
0.64425    -3.7225    3.621905E-14    -1.290193E-13
0.6435    -3.719292    4.056934E-14    -1.376717E-13
0.64275    -3.716074    4.501424E-14    -1.454703E-13
0.642    -3.712848    4.891416E-14    -1.523484E-13
0.64125    -3.709617    5.321945E-14    -1.585162E-13
0.6405    -3.706384    5.718065E-14    -1.638126E-13
0.63975    -3.703151    6.028392E-14    -1.682396E-13
0.639    -3.69992    6.336243E-14    -1.717235E-13
0.63825    -3.696694    6.702415E-14    -1.744751E-13
0.6375    -3.693475    6.995362E-14    -1.769285E-13
0.63675    -3.690265    7.238103E-14    -1.786882E-13
0.636    -3.687066    7.406536E-14    -1.800083E-13
0.63525    -3.683877    7.577427E-14    -1.811364E-13
0.6345    -3.680702    7.758119E-14    -1.814528E-13
0.63375    -3.677539    7.920244E-14    -1.81385E-13
0.633    -3.67439    7.99562E-14    -1.809304E-13
0.63225    -3.671254    8.015815E-14    -1.795306E-13
0.6315    -3.66813    7.903251E-14    -1.774908E-13
0.63075    -3.665018    7.739853E-14    -1.745454E-13
0.63    -3.661916    7.470859E-14    -1.7041E-13
0.62925    -3.658823    7.131756E-14    -1.649552E-13
0.6285    -3.655736    6.704557E-14    -1.578148E-13
0.62775    -3.652652    6.192405E-14    -1.491034E-13
0.627    -3.649568    5.572084E-14    -1.386869E-13
0.62625    -3.64648    4.844358E-14    -1.265604E-13
0.6255    -3.643384    4.047974E-14    -1.127629E-13
0.62475    -3.640276    3.249549E-14    -9.739647E-14
0.624    -3.637149    2.407589E-14    -8.059819E-14
0.62325    -3.633998    1.484535E-14    -6.241814E-14
0.6225    -3.630816    5.782702E-15    -4.322501E-14
0.62175    -3.627598    -3.086452E-15    -2.269864E-14
0.621    -3.624336    -1.218408E-14    -1.78505E-15
0.62025    -3.621022    -2.104663E-14    1.965966E-14
0.6195    -3.617648    -2.902661E-14    4.133559E-14
0.61875    -3.614206    -3.661929E-14    6.288962E-14
0.618    -3.610687    -4.344369E-14    8.387176E-14
0.61725    -3.607082    -4.940157E-14    1.040295E-13
0.6165    -3.603382    -5.452838E-14    1.23177E-13
0.61575    -3.599576    -5.801571E-14    1.411925E-13
0.615    -3.595656    -6.092744E-14    1.574753E-13
0.61425    -3.591611    -6.228096E-14    1.719681E-13
0.6135    -3.587431    -6.226914E-14    1.845373E-13
0.61275    -3.583106    -6.11155E-14    1.954458E-13
0.612    -3.578626    -5.835002E-14    2.045816E-13
0.61125    -3.573982    -5.40788E-14    2.119665E-13
0.6105    -3.569163    -4.858112E-14    2.170979E-13
0.60975    -3.564159    -4.147577E-14    2.201018E-13
0.609    -3.558963    -3.325393E-14    2.209917E-13
0.60825    -3.553564    -2.441904E-14    2.197143E-13
0.6075    -3.547955    -1.395962E-14    2.160168E-13
0.60675    -3.542128    -2.559422E-15    2.100887E-13
0.606    -3.536076    8.579491E-15    2.017666E-13
0.60525    -3.529791    2.055567E-14    1.907117E-13
0.6045    -3.523269    3.303113E-14    1.772588E-13
0.60375    -3.516504    4.52129E-14    1.612558E-13
0.603    -3.509494    5.720042E-14    1.429525E-13
0.60225    -3.502233    6.953663E-14    1.224441E-13
0.6015    -3.494722    8.126621E-14    1.001861E-13
0.60075    -3.486959    9.26922E-14    7.61577E-14
0.6    -3.478945    1.020025E-13    5.13129E-14
0.59925    -3.47068    1.114927E-13    2.552754E-14
0.5985    -3.46217    1.200092E-13    -5.223309E-16
0.59775    -3.453416    1.274154E-13    -2.626199E-14
0.597    -3.444426    1.327952E-13    -5.096094E-14
0.59625    -3.435206    1.37042E-13    -7.421764E-14
0.5955    -3.425765    1.386969E-13    -9.537163E-14
0.59475    -3.416112    1.39222E-13    -1.141386E-13
0.594    -3.406259    1.374845E-13    -1.299786E-13
0.59325    -3.396218    1.347521E-13    -1.422157E-13
0.5925    -3.386003    1.301326E-13    -1.509519E-13
0.59175    -3.375629    1.243987E-13    -1.555902E-13
0.591    -3.365113    1.171615E-13    -1.564372E-13
0.59025    -3.354472    1.093059E-13    -1.533791E-13
0.5895    -3.343725    1.005174E-13    -1.464029E-13
0.58875    -3.332891    9.15624E-14    -1.359422E-13
0.588    -3.321991    8.122539E-14    -1.226641E-13
0.58725    -3.311047    7.093244E-14    -1.066755E-13
0.5865    -3.30008    6.092476E-14    -8.910926E-14
0.58575    -3.289112    5.199928E-14    -7.029071E-14
0.585    -3.278168    4.413714E-14    -5.078004E-14
0.58425    -3.26727    3.737577E-14    -3.126803E-14
0.5835    -3.256441    3.193707E-14    -1.204551E-14
0.58275    -3.245704    2.727222E-14    6.449866E-15
0.582    -3.235083    2.358962E-14    2.368871E-14
0.58125    -3.2246    2.132601E-14    3.960502E-14
0.5805    -3.214277    1.964004E-14    5.38756E-14
0.57975    -3.204135    1.966594E-14    6.633432E-14
0.579    -3.194194    1.994961E-14    7.726789E-14
0.57825    -3.184473    2.115754E-14    8.643627E-14
0.5775    -3.17499    2.356324E-14    9.402528E-14
0.57675    -3.165761    2.596433E-14    1.002455E-13
0.576    -3.1568    2.878296E-14    1.049789E-13
0.57525    -3.14812    3.153512E-14    1.086457E-13
0.5745    -3.139731    3.411483E-14    1.11062E-13
0.57375    -3.131642    3.601255E-14    1.130882E-13
0.573    -3.123859    3.737182E-14    1.138642E-13
0.57225    -3.116385    3.704902E-14    1.141155E-13
0.5715    -3.109222    3.62991E-14    1.137805E-13
0.57075    -3.102367    3.481009E-14    1.129899E-13
0.57    -3.095816    3.278979E-14    1.114678E-13
0.56925    -3.089563    2.952039E-14    1.095064E-13
0.5685    -3.083598    2.533021E-14    1.070936E-13
0.56775    -3.077906    2.107848E-14    1.044726E-13
0.567    -3.072473    1.514499E-14    1.014106E-13
0.56625    -3.06728    9.145974E-15    9.78711E-14
0.5655    -3.062305    2.230613E-15    9.41111E-14
0.56475    -3.057525    -4.534477E-15    8.998943E-14
0.564    -3.052911    -1.171413E-14    8.556518E-14
0.56325    -3.048433    -1.892348E-14    8.085031E-14
0.5625    -3.044061    -2.678085E-14    7.576063E-14
0.56175    -3.039758    -3.349649E-14    7.051464E-14
0.561    -3.035487    -4.096661E-14    6.538639E-14
0.56025    -3.03121    -4.743394E-14    6.018339E-14
0.5595    -3.026885    -5.405123E-14    5.516098E-14
0.55875    -3.022469    -5.995932E-14    5.026098E-14
0.558    -3.017917    -6.426762E-14    4.544702E-14
0.55725    -3.013185    -6.872183E-14    4.075331E-14
0.5565    -3.008224    -7.166922E-14    3.626239E-14
0.55575    -3.002988    -7.392196E-14    3.182944E-14
0.555    -2.997427    -7.461438E-14    2.771198E-14
0.55425    -2.991495    -7.414542E-14    2.386099E-14
0.5535    -2.985141    -7.245454E-14    2.021609E-14
0.55275    -2.978318    -6.991773E-14    1.700587E-14
0.552    -2.970978    -6.551514E-14    1.393284E-14
0.55125    -2.963074    -6.0663E-14    1.084416E-14
0.5505    -2.954561    -5.500757E-14    7.663752E-15
0.54975    -2.945395    -4.745116E-14    4.610585E-15
0.549    -2.935534    -3.969663E-14    1.663409E-15
0.54825    -2.924936    -3.12379E-14    -1.479398E-15
0.5475    -2.913565    -2.144746E-14    -4.797093E-15
0.54675    -2.901384    -1.172067E-14    -8.501779E-15
0.546    -2.888361    -1.271652E-15    -1.26557E-14
0.54525    -2.874467    9.571331E-15    -1.745453E-14
0.5445    -2.859675    2.022527E-14    -2.258084E-14
0.54375    -2.843964    3.08254E-14    -2.845704E-14
0.543    -2.827314    4.138399E-14    -3.456445E-14
0.54225    -2.809711    5.107387E-14    -4.131466E-14
0.5415    -2.791144    6.028784E-14    -4.822023E-14
0.54075    -2.771607    6.886344E-14    -5.520099E-14
0.54    -2.751098    7.671183E-14    -6.211556E-14
0.53925    -2.72962    8.237101E-14    -6.859814E-14
0.5385    -2.70718    8.676448E-14    -7.422806E-14
0.53775    -2.683791    8.993863E-14    -7.867563E-14
0.537    -2.65947    9.168566E-14    -8.202192E-14
0.53625    -2.634237    9.139073E-14    -8.363022E-14
0.5355    -2.608119    8.891096E-14    -8.366463E-14
0.53475    -2.581148    8.499471E-14    -8.178809E-14
0.534    -2.55336    7.905652E-14    -7.810382E-14
0.53325    -2.524794    7.074106E-14    -7.289227E-14
0.5325    -2.495495    6.176302E-14    -6.585562E-14
0.53175    -2.465512    5.101787E-14    -5.767699E-14
0.531    -2.434898    3.988443E-14    -4.8441E-14
0.53025    -2.403711    2.764825E-14    -3.836021E-14
0.5295    -2.37201    1.536212E-14    -2.780814E-14
0.52875    -2.33986    2.856091E-15    -1.73808E-14
0.528    -2.307327    -9.640931E-15    -7.11003E-15
0.52725    -2.274482    -2.212446E-14    2.682952E-15
0.5265    -2.241395    -3.390209E-14    1.132516E-14
0.52575    -2.208142    -4.49699E-14    1.883451E-14
0.525    -2.174797    -5.528303E-14    2.501221E-14
0.52425    -2.141438    -6.394062E-14    2.94984E-14
0.5235    -2.108142    -7.21084E-14    3.240494E-14
0.52275    -2.074986    -7.845271E-14    3.355278E-14
0.522    -2.042049    -8.359995E-14    3.32837E-14
0.52125    -2.009406    -8.804951E-14    3.162119E-14
0.5205    -1.977135    -9.07825E-14    2.830538E-14
0.51975    -1.945308    -9.222327E-14    2.395846E-14
0.519    -1.913996    -9.205078E-14    1.818464E-14
0.51825    -1.88327    -9.136812E-14    1.138626E-14
0.5175    -1.853194    -8.920792E-14    3.793761E-15
0.51675    -1.823831    -8.65123E-14    -4.770412E-15
0.516    -1.795236    -8.246544E-14    -1.384115E-14
0.51525    -1.767464    -7.783607E-14    -2.313459E-14
0.5145    -1.74056    -7.201716E-14    -3.233917E-14
0.51375    -1.714567    -6.683681E-14    -4.173281E-14
0.513    -1.68952    -5.914745E-14    -5.063651E-14
0.51225    -1.665448    -5.244554E-14    -5.933602E-14
0.5115    -1.642371    -4.530376E-14    -6.730898E-14
0.51075    -1.620304    -3.771611E-14    -7.469545E-14
0.51    -1.599253    -3.050601E-14    -8.117421E-14
0.50925    -1.579217    -2.337044E-14    -8.668815E-14
0.5085    -1.560187    -1.70317E-14    -9.115853E-14
0.50775    -1.542144    -1.029561E-14    -9.480313E-14
0.507    -1.525061    -4.494601E-15    -9.74246E-14
0.50625    -1.508904    4.983049E-16    -9.937079E-14
0.5055    -1.49363    4.49914E-15    -1.005246E-13
0.50475    -1.479185    7.631857E-15    -1.009517E-13
0.504    -1.46551    8.739016E-15    -1.009292E-13
0.50325    -1.452535    1.003926E-14    -1.003623E-13
0.5025    -1.440185    1.08227E-14    -9.93491E-14
0.50175    -1.428374    1.053541E-14    -9.805433E-14
0.501    -1.417012    9.822522E-15    -9.649035E-14
0.50025    -1.405998    8.808856E-15    -9.45968E-14
0.4995    -1.395228    6.101683E-15    -9.220522E-14
0.49875    -1.384591    3.515304E-15    -8.977694E-14
0.498    -1.37397    3.940575E-16    -8.698903E-14
0.49725    -1.363245    -3.370848E-15    -8.376494E-14
0.4965    -1.352289    -6.728492E-15    -8.033922E-14
0.49575    -1.340974    -1.077551E-14    -7.655616E-14
0.495    -1.32917    -1.477324E-14    -7.235747E-14
0.49425    -1.316743    -1.836006E-14    -6.775921E-14
0.4935    -1.303559    -2.202098E-14    -6.256553E-14
0.49275    -1.289486    -2.505936E-14    -5.728618E-14
0.492    -1.274389    -2.810857E-14    -5.19194E-14
0.49125    -1.258138    -3.116813E-14    -4.636506E-14
0.4905    -1.240604    -3.301841E-14    -4.099594E-14
0.48975    -1.221661    -3.414553E-14    -3.592118E-14
0.489    -1.20119    -3.332563E-14    -3.140857E-14
0.48825    -1.179074    -3.221821E-14    -2.771288E-14
0.4875    -1.155204    -2.958921E-14    -2.522059E-14
0.48675    -1.129477    -2.632567E-14    -2.399227E-14
0.486    -1.101798    -2.182459E-14    -2.379276E-14
0.48525    -1.07208    -1.648013E-14    -2.538899E-14
0.4845    -1.040245    -9.763444E-15    -2.825508E-14
0.48375    -1.006226    -2.919852E-15    -3.261639E-14
0.483    -0.9699639    4.499895E-15    -3.84598E-14
0.48225    -0.9314115    1.132836E-14    -4.555391E-14
0.4815    -0.8905326    1.912276E-14    -5.369704E-14
0.48075    -0.8473022    2.681515E-14    -6.279665E-14
0.48    -0.8017072    3.409538E-14    -7.214398E-14
0.47925    -0.753746    4.152643E-14    -8.183052E-14
0.4785    -0.7034291    4.834491E-14    -9.125685E-14
0.47775    -0.6507788    5.373092E-14    -9.980228E-14
0.477    -0.5958293    5.835474E-14    -1.07766E-13
0.47625    -0.5386265    6.146962E-14    -1.144701E-13
0.4755    -0.4792275    6.34005E-14    -1.191956E-13
0.47475    -0.4177006    6.443065E-14    -1.227388E-13
0.474    -0.3541245    6.494308E-14    -1.244647E-13
0.47325    -0.2885881    6.336022E-14    -1.243078E-13
0.4725    -0.2211899    6.013438E-14    -1.2195E-13
0.47175    -0.152037    5.569981E-14    -1.180018E-13
0.471    -0.08124486    5.069207E-14    -1.122338E-13
0.47025    -0.008936013    4.468807E-14    -1.051059E-13
0.4695    0.06476041    3.791219E-14    -9.645808E-14
0.46875    0.1397098    2.999705E-14    -8.685413E-14
0.468    0.2157727    2.245122E-14    -7.668806E-14
0.46725    0.2928064    1.463798E-14    -6.599547E-14
0.4665    0.3706653    6.859099E-15    -5.510804E-14
0.46575    0.449202    1.581055E-16    -4.418354E-14
0.465    0.5282689    -6.263164E-15    -3.35227E-14
0.46425    0.6077186    -1.265384E-14    -2.301532E-14
0.4635    0.6874052    -1.742884E-14    -1.340177E-14
0.46275    0.7671852    -2.165027E-14    -4.308051E-15
0.462    0.8469188    -2.506028E-14    4.189883E-15
0.46125    0.9264705    -2.742196E-14    1.199281E-14
0.4605    1.00571    -2.872952E-14    1.912667E-14
0.45975    1.084514    -2.877314E-14    2.519247E-14
0.459    1.162764    -2.726587E-14    3.024366E-14
0.45825    1.240353    -2.467877E-14    3.390915E-14
0.4575    1.317179    -2.122894E-14    3.644605E-14
0.45675    1.393152    -1.584721E-14    3.761591E-14
0.456    1.46819    -9.487226E-15    3.723363E-14
0.45525    1.54222    -2.987278E-15    3.524311E-14
0.4545    1.615184    5.263673E-15    3.181849E-14
0.45375    1.68703    1.353022E-14    2.704857E-14
0.453    1.757719    2.240139E-14    2.061277E-14
0.45225    1.827226    3.184958E-14    1.285852E-14
0.4515    1.895533    4.137695E-14    4.348036E-15
0.45075    1.962636    5.121776E-14    -4.966107E-15
0.45    2.028542    6.038505E-14    -1.449895E-14
0.44925    2.093267    6.870185E-14    -2.387564E-14
0.4485    2.156841    7.642851E-14    -3.244022E-14
0.44775    2.219303    8.390415E-14    -4.063398E-14
0.447    2.280701    8.997483E-14    -4.77435E-14
0.44625    2.341095    9.566653E-14    -5.350658E-14
0.4455    2.400551    9.953562E-14    -5.744967E-14
0.44475    2.459146    1.015891E-13    -5.951211E-14
0.444    2.516964    1.0255E-13    -5.969595E-14
0.44325    2.574097    1.017127E-13    -5.800706E-14
0.4425    2.630641    9.961194E-14    -5.439689E-14
0.44175    2.686702    9.694325E-14    -4.906414E-14
0.441    2.742387    9.352232E-14    -4.210604E-14
0.44025    2.79781    8.883904E-14    -3.400349E-14
0.4395    2.853087    8.437088E-14    -2.474286E-14
0.43875    2.908338    7.979419E-14    -1.458048E-14
0.438    2.963686    7.501393E-14    -3.657376E-15
0.43725    3.019252    7.009148E-14    7.361696E-15
0.4365    3.075163    6.573096E-14    1.815606E-14
0.43575    3.131541    6.109956E-14    2.895627E-14
0.435    3.188511    5.651183E-14    3.890022E-14
0.43425    3.246197    5.285384E-14    4.800266E-14
0.4335    3.304719    4.962915E-14    5.618269E-14
0.43275    3.364197    4.715982E-14    6.291483E-14
0.432    3.424749    4.49334E-14    6.833437E-14
0.43125    3.486489    4.374113E-14    7.252322E-14
0.4305    3.549529    4.236092E-14    7.500928E-14
0.42975    3.613979    4.259545E-14    7.588743E-14
0.429    3.679943    4.366781E-14    7.569253E-14
0.42825    3.747524    4.445115E-14    7.390886E-14
0.4275    3.816819    4.530948E-14    7.056361E-14
0.42675    3.887924    4.659225E-14    6.645977E-14
0.426    3.960931    4.781317E-14    6.099205E-14
0.42525    4.035928    4.913352E-14    5.447606E-14
0.4245    4.113    5.078075E-14    4.70615E-14
0.42375    4.192229    5.20515E-14    3.899073E-14
0.423    4.273695    5.313345E-14    3.02746E-14
0.42225    4.357473    5.333974E-14    2.144888E-14
0.4215    4.443639    5.353918E-14    1.258896E-14
0.42075    4.532264    5.304585E-14    3.60562E-15
0.42    4.623419    5.203608E-14    -5.112164E-15
0.41925    4.717172    5.043281E-14    -1.311921E-14
0.4185    4.813591    4.785266E-14    -2.071617E-14
0.41775    4.91274    4.476358E-14    -2.728558E-14
0.417    5.014686    4.123407E-14    -3.286669E-14
0.41625    5.119492    3.651703E-14    -3.726411E-14
0.4155    5.227221    3.099901E-14    -4.06878E-14
0.41475    5.337936    2.48372E-14    -4.317379E-14
0.414    5.451699    1.866783E-14    -4.512651E-14
0.41325    5.568569    1.207064E-14    -4.604633E-14
0.4125    5.688608    4.516846E-15    -4.571723E-14
0.41175    5.811874    -2.80102E-15    -4.444652E-14
0.411    5.938424    -1.040951E-14    -4.255345E-14
0.41025    6.068316    -1.795403E-14    -3.989289E-14
0.4095    6.201603    -2.476055E-14    -3.659648E-14
0.40875    6.338336    -3.204813E-14    -3.280312E-14
0.408    6.478565    -3.896683E-14    -2.850891E-14
0.40725    6.622335    -4.545165E-14    -2.414754E-14
0.4065    6.769687    -5.112611E-14    -1.97018E-14
0.40575    6.920659    -5.64653E-14    -1.566679E-14
0.405    7.075282    -6.193912E-14    -1.155052E-14
0.40425    7.233582    -6.604986E-14    -7.887527E-15
0.4035    7.395577    -6.967628E-14    -4.47392E-15
0.40275    7.561277    -7.228989E-14    -1.432323E-15
0.402    7.730687    -7.381123E-14    1.138828E-15
0.40125    7.903799    -7.489868E-14    3.271083E-15
0.4005    8.080597    -7.544315E-14    4.981577E-15
0.39975    8.261054    -7.48606E-14    6.486451E-15
0.399    8.445132    -7.353697E-14    7.736933E-15
0.39825    8.632778    -7.171059E-14    8.919451E-15
0.3975    8.823931    -6.898699E-14    9.971571E-15
0.39675    9.018513    -6.54821E-14    1.055466E-14
0.396    9.216433    -6.168311E-14    1.116465E-14
0.39525    9.417586    -5.709866E-14    1.089652E-14
0.3945    9.621852    -5.171391E-14    1.095923E-14
0.39375    9.829097    -4.591805E-14    1.061065E-14
0.393    10.03917    -3.970984E-14    1.020946E-14
0.39225    10.25191    -3.311528E-14    9.421166E-15
0.3915    10.46713    -2.601347E-14    7.999145E-15
0.39075    10.68465    -1.843427E-14    6.676807E-15
0.39    10.90424    -1.072495E-14    5.425461E-15
0.38925    11.1257    -2.718596E-15    3.603259E-15
0.3885    11.34878    5.349815E-15    1.302017E-15
0.38775    11.57324    1.346341E-14    -8.693302E-16
0.387    11.79883    2.151781E-14    -3.484391E-15
0.38625    12.02526    2.94668E-14    -6.029612E-15
0.3855    12.25227    3.719257E-14    -8.382216E-15
0.38475    12.47956    4.442698E-14    -1.075598E-14
0.384    12.70686    5.114294E-14    -1.283739E-14
0.38325    12.93387    5.731701E-14    -1.500716E-14
0.3825    13.16029    6.29816E-14    -1.689409E-14
0.38175    13.38582    6.797202E-14    -1.902096E-14
0.381    13.61017    7.186876E-14    -2.06829E-14
0.38025    13.83304    7.473499E-14    -2.234965E-14
0.3795    14.05417    7.727656E-14    -2.389573E-14
0.37875    14.27326    7.844771E-14    -2.481924E-14
0.378    14.49006    7.879753E-14    -2.525578E-14
0.37725    14.70432    7.81789E-14    -2.579847E-14
0.3765    14.91579    7.627908E-14    -2.601089E-14
0.37575    15.12427    7.331952E-14    -2.553557E-14
0.375    15.32956    6.922448E-14    -2.424059E-14
0.37425    15.53149    6.420679E-14    -2.273353E-14
0.3735    15.72991    5.842873E-14    -2.060742E-14
0.37275    15.92471    5.177972E-14    -1.759745E-14
0.372    16.1158    4.4489E-14    -1.43872E-14
0.37125    16.30313    3.668237E-14    -1.062042E-14
0.3705    16.48669    2.854871E-14    -6.586053E-15
0.36975    16.6665    2.001792E-14    -2.040263E-15
0.369    16.84262    1.106249E-14    2.619329E-15
0.36825    17.01515    2.123336E-15    8.220848E-15
0.3675    17.18424    -6.00939E-15    1.348793E-14
0.36675    17.35009    -1.445447E-14    1.913354E-14
0.366    17.51292    -2.24344E-14    2.45314E-14
0.36525    17.67303    -2.984927E-14    3.013566E-14
0.3645    17.83075    -3.692812E-14    3.610957E-14
0.36375    17.98646    -4.332446E-14    4.232832E-14
0.363    18.14059    -4.867683E-14    4.776507E-14
0.36225    18.29362    -5.289896E-14    5.369667E-14
0.3615    18.44607    -5.627021E-14    5.96609E-14
0.36075    18.59854    -5.850616E-14    6.530254E-14
0.36    18.75163    -5.947545E-14    7.068895E-14
0.35925    18.90601    -5.899587E-14    7.544799E-14
0.3585    19.06242    -5.785108E-14    7.961009E-14
0.35775    19.22159    -5.517788E-14    8.286024E-14
0.357    19.38432    -5.136837E-14    8.556541E-14
0.35625    19.55147    -4.645456E-14    8.693961E-14
0.3555    19.72388    -4.044967E-14    8.74036E-14
0.35475    19.90247    -3.360237E-14    8.645712E-14
0.354    20.08816    -2.581669E-14    8.374169E-14
0.35325    20.28192    -1.757418E-14    7.994624E-14
0.3525    20.48471    -8.576372E-15    7.464712E-14
0.35175    20.69752    2.419697E-17    6.795132E-14
0.351    20.92135    9.497662E-15    5.995411E-14
0.35025    21.1572    1.861655E-14    5.081216E-14
0.3495    21.40609    2.720066E-14    4.072239E-14
0.34875    21.66899    3.563046E-14    3.022029E-14
0.348    21.94689    4.356224E-14    1.931811E-14
0.34725    22.24075    5.065108E-14    8.081842E-15
0.3465    22.5515    5.681456E-14    -3.119372E-15
0.34575    22.88004    6.183946E-14    -1.415119E-14
0.345    23.22723    6.507391E-14    -2.4516E-14
0.34425    23.59387    6.76087E-14    -3.386861E-14
0.3435    23.9807    6.82327E-14    -4.226124E-14
0.34275    24.38842    6.775797E-14    -4.962638E-14
0.342    24.81762    6.58953E-14    -5.575291E-14
0.34125    25.26883    6.290289E-14    -6.053008E-14
0.3405    25.7425    5.841892E-14    -6.384864E-14
0.33975    26.23896    5.315939E-14    -6.563653E-14
0.339    26.75844    4.647435E-14    -6.582696E-14
0.33825    27.30106    3.917667E-14    -6.464167E-14
0.3375    27.86682    3.155845E-14    -6.231401E-14
0.33675    28.45558    2.347724E-14    -5.859252E-14
0.336    29.06707    1.466477E-14    -5.411801E-14
0.33525    29.70089    5.825134E-15    -4.891529E-14
0.3345    30.35647    -2.784391E-15    -4.311877E-14
0.33375    31.0331    -1.10034E-14    -3.703633E-14
0.333    31.72988    -1.957699E-14    -2.98699E-14
0.33225    32.44579    -2.698177E-14    -2.220917E-14
0.3315    33.1796    -3.422019E-14    -1.51479E-14
0.33075    33.92992    -4.03201E-14    -8.340973E-15
0.33    34.6952    -4.55046E-14    -2.374536E-15
0.32925    35.47369    -5.016954E-14    3.480148E-15
0.3285    36.26347    -5.353414E-14    8.982971E-15
0.32775    37.06245    -5.565725E-14    1.335401E-14
0.327    37.86834    -5.713955E-14    1.684561E-14
0.32625    38.6787    -5.775066E-14    1.933658E-14
0.3255    39.49092    -5.7072E-14    2.104086E-14
0.32475    40.3022    -5.533731E-14    2.200317E-14
0.324    41.1096    -5.296138E-14    2.228718E-14
0.32325    41.91003    -4.970979E-14    2.170546E-14
0.3225    42.70022    -4.618698E-14    2.048606E-14
0.32175    43.47682    -4.184875E-14    1.852983E-14
0.321    44.23631    -3.73782E-14    1.649081E-14
0.32025    44.97507    -3.224985E-14    1.398764E-14
0.3195    45.68939    -2.699728E-14    1.078066E-14
0.31875    46.37547    -2.193367E-14    7.512664E-15
0.318    47.02944    -1.744011E-14    4.028599E-15
0.31725    47.64736    -1.31609E-14    2.197919E-16
0.3165    48.22527    -8.943757E-15    -3.931908E-15
0.31575    48.7592    -4.674862E-15    -8.591466E-15
0.315    49.24517    -8.622583E-16    -1.307868E-14
0.31425    49.67922    2.512166E-15    -1.771323E-14
0.3135    50.05743    5.976404E-15    -2.186417E-14
0.31275    50.37595    8.04722E-15    -2.531617E-14
0.312    50.63102    9.401241E-15    -2.825923E-14
0.31125    50.81896    1.007663E-14    -3.037624E-14
0.3105    50.93624    9.570374E-15    -3.135665E-14
0.30975    50.97948    8.539519E-15    -3.17258E-14
0.309    50.94547    6.689481E-15    -3.169697E-14
0.30825    50.83118    4.403748E-15    -3.090413E-14
0.3075    50.6338    1.404174E-15    -2.960746E-14
0.30675    50.35077    -2.167144E-15    -2.73704E-14
0.306    49.97976    -5.420157E-15    -2.478839E-14
0.30525    49.51874    -8.296344E-15    -2.173021E-14
0.3045    48.96595    -1.149726E-14    -1.810652E-14
0.30375    48.31995    -1.519555E-14    -1.418849E-14
0.303    47.57963    -1.880265E-14    -9.898767E-15
0.30225    46.74421    -2.248635E-14    -5.214554E-15
0.3015    45.81326    -2.664656E-14    -4.478285E-16
0.30075    44.78674    -2.937845E-14    3.919471E-15
0.3    43.66494    -3.352795E-14    8.635265E-15
0.29925    42.44858    -3.65494E-14    1.317739E-14
0.2985    41.13873    -3.941273E-14    1.732123E-14
0.29775    39.7369    -4.133347E-14    2.194992E-14
0.297    38.24494    -4.347623E-14    2.619628E-14
0.29625    36.66515    -4.467593E-14    2.933994E-14
0.2955    35.00019    -4.62675E-14    3.209621E-14
0.29475    33.25312    -4.83848E-14    3.477149E-14
0.294    31.42741    -4.922936E-14    3.737976E-14
0.29325    29.52687    -4.97193E-14    3.876422E-14
0.2925    27.55572    -5.06228E-14    4.06031E-14
0.29175    25.51851    -5.082521E-14    4.248673E-14
0.291    23.42014    -5.118542E-14    4.377291E-14
0.29025    21.26584    -5.122135E-14    4.423697E-14
0.2895    19.06116    -4.920576E-14    4.54149E-14
0.28875    16.81192    -5.048001E-14    4.459236E-14
0.288    14.52421    -4.791754E-14    4.439931E-14
0.28725    12.20439    -4.842229E-14    4.426636E-14
0.2865    9.859004    -4.688331E-14    4.223647E-14
0.28575    7.494814    -4.68142E-14    4.181058E-14
0.285    5.118733    -4.682157E-14    3.997781E-14
0.28425    2.737809    -4.606026E-14    3.990672E-14
0.2835    0.3591922    -4.517263E-14    3.939009E-14
0.28275    -2.009898    -4.585962E-14    3.84079E-14
0.282    -4.362208    -4.61194E-14    3.943153E-14
0.28125    -6.690483    -4.591268E-14    3.966337E-14
0.2805    -8.987503    -4.464007E-14    4.136485E-14
0.27975    -11.24612    -4.320756E-14    4.221526E-14
0.279    -13.45929    -4.449733E-14    4.224014E-14
0.27825    -15.62012    -4.430483E-14    4.436041E-14
0.2775    -17.72189    -4.306734E-14    4.520458E-14
0.27675    -19.75809    -4.303368E-14    4.534314E-14
0.276    -21.72249    -4.507171E-14    4.730225E-14
0.27525    -23.60912    -4.371477E-14    4.680331E-14
0.2745    -25.41235    -4.369599E-14    4.697555E-14
0.27375    -27.1269    -4.477819E-14    4.659725E-14
0.273    -28.74787    -4.318931E-14    4.679164E-14
0.27225    -30.27079    -4.065257E-14    4.53268E-14
0.2715    -31.69165    -4.009994E-14    4.535574E-14
0.27075    -33.00688    -3.983136E-14    4.444106E-14
0.27    -34.21344    -4.032016E-14    4.085455E-14
0.26925    -35.3088    -4.112232E-14    3.718729E-14
0.2685    -36.29096    -4.079454E-14    3.426391E-14
0.26775    -37.15849    -4.10716E-14    3.18836E-14
0.267    -37.91053    -4.06996E-14    2.939823E-14
0.26625    -38.54677    -4.036016E-14    2.880586E-14
0.2655    -39.06752    -3.925735E-14    2.782328E-14
0.26475    -39.47364    -4.049846E-14    2.664375E-14
0.264    -39.76661    -4.076204E-14    2.484146E-14
0.26325    -39.94845    -4.098575E-14    2.483868E-14
0.2625    -40.02178    -4.310241E-14    2.787144E-14
0.26175    -39.98976    -4.367307E-14    2.949416E-14
0.261    -39.85608    -4.541491E-14    3.220061E-14
0.26025    -39.62494    -4.608939E-14    3.602751E-14
0.2595    -39.30106    -4.738507E-14    3.795122E-14
0.25875    -38.88957    -4.758962E-14    4.218381E-14
0.258    -38.39607    -5.005118E-14    4.276468E-14
0.25725    -37.8265    -5.101453E-14    4.56377E-14
0.2565    -37.18717    -5.327736E-14    4.90083E-14
0.25575    -36.4847    -5.557513E-14    5.274561E-14
0.255    -35.72594    -5.752118E-14    5.476997E-14
0.25425    -34.91796    -5.852684E-14    5.656623E-14
0.2535    -34.06797    -5.81492E-14    5.983121E-14
0.25275    -33.18328    -5.807276E-14    6.257509E-14
0.252    -32.27125    -5.698312E-14    6.343357E-14
0.25125    -31.33923    -5.449286E-14    6.639196E-14
0.2505    -30.39449    -5.427199E-14    6.693602E-14
0.24975    -29.44418    -5.245302E-14    6.593851E-14
0.249    -28.49527    -5.043768E-14    6.544291E-14
0.24825    -27.55451    -4.827196E-14    6.375065E-14
0.2475    -26.62834    -4.619953E-14    6.11665E-14
0.24675    -25.72287    -4.315261E-14    5.8838E-14
0.246    -24.84383    -4.153821E-14    5.607319E-14
0.24525    -23.99652    -3.779614E-14    5.204202E-14
0.2445    -23.18578    -3.468268E-14    4.741488E-14
0.24375    -22.41592    -3.24554E-14    4.339464E-14
0.243    -21.69074    -2.794042E-14    3.890097E-14
0.24225    -21.01345    -2.515141E-14    3.488694E-14
0.2415    -20.3867    -2.165011E-14    2.990817E-14
0.24075    -19.81253    -2.049723E-14    2.476532E-14
0.24    -19.29236    -1.86242E-14    2.124437E-14
0.23925    -18.82702    -1.555252E-14    1.676947E-14
0.2385    -18.41669    -1.412076E-14    1.23057E-14
0.23775    -18.061    -1.293887E-14    9.737902E-15
0.237    -17.75894    -1.069489E-14    8.282025E-15
0.23625    -17.50898    -9.536935E-15    6.16024E-15
0.2355    -17.30903    -8.466056E-15    4.531331E-15
0.23475    -17.15648    -7.568811E-15    4.12852E-15
0.234    -17.04829    -7.248839E-15    1.378213E-15
0.23325    -16.98097    -5.894344E-15    1.051018E-15
0.2325    -16.95065    -5.975154E-15    -1.216742E-16
0.23175    -16.95316    -5.483795E-15    2.024701E-16
0.231    -16.98402    -6.036102E-15    8.444938E-16
0.23025    -17.03859    -6.215274E-15    1.476685E-15
0.2295    -17.11202    -7.136991E-15    3.077292E-15
0.22875    -17.19941    -7.367135E-15    4.506778E-15
0.228    -17.29581    -8.938169E-15    6.117094E-15
0.22725    -17.39631    -1.009179E-14    7.276941E-15
0.2265    -17.49608    -1.217171E-14    8.630551E-15
0.22575    -17.59046    -1.440812E-14    9.373837E-15
0.225    -17.67497    -1.527494E-14    1.133902E-14
0.22425    -17.74542    -1.842177E-14    1.380461E-14
0.2235    -17.7979    -2.029275E-14    1.772633E-14
0.22275    -17.82887    -2.297712E-14    2.028612E-14
0.222    -17.83519    -2.513118E-14    2.279405E-14
0.22125    -17.81413    -2.804846E-14    2.594383E-14
0.2205    -17.76342    -3.039191E-14    2.884428E-14
0.21975    -17.6813    -3.302163E-14    3.109177E-14
0.219    -17.56645    -3.493975E-14    3.309826E-14
0.21825    -17.41809    -3.632852E-14    3.475619E-14
0.2175    -17.23593    -3.786849E-14    3.64173E-14
0.21675    -17.02018    -3.889276E-14    3.829605E-14
0.216    -16.77154    -3.959857E-14    3.91887E-14
0.21525    -16.49115    -3.923288E-14    3.956194E-14
0.2145    -16.18061    -3.967044E-14    4.053438E-14
0.21375    -15.84194    -3.876259E-14    4.09093E-14
0.213    -15.4775    -3.743248E-14    4.120098E-14
0.21225    -15.08999    -3.728525E-14    4.128832E-14
0.2115    -14.68241    -3.622778E-14    4.118837E-14
0.21075    -14.25796    -3.507874E-14    4.125612E-14
0.21    -13.82004    -3.380882E-14    4.062287E-14
0.20925    -13.37217    -3.241082E-14    3.842969E-14
0.2085    -12.91795    -3.113408E-14    3.772033E-14
0.20775    -12.46097    -2.932369E-14    3.671619E-14
0.207    -12.00479    -2.73993E-14    3.449777E-14
0.20625    -11.55287    -2.597216E-14    3.259714E-14
0.2055    -11.10852    -2.440661E-14    2.984198E-14
0.20475    -10.67487    -2.321204E-14    2.682565E-14
0.204    -10.25477    -2.165861E-14    2.42832E-14
0.20325    -9.850825    -1.973656E-14    2.147745E-14
0.2025    -9.465293    -1.86905E-14    1.884658E-14
0.20175    -9.100098    -1.830025E-14    1.62442E-14
0.201    -8.756784    -1.687305E-14    1.40667E-14
0.20025    -8.43651    -1.627968E-14    1.277562E-14
0.1995    -8.14003    -1.607623E-14    1.143973E-14
0.19875    -7.867697    -1.567412E-14    9.887293E-15
0.198    -7.619459    -1.530715E-14    8.599846E-15
0.19725    -7.394874    -1.491541E-14    8.130752E-15
0.1965    -7.193121    -1.477082E-14    8.257189E-15
0.19575    -7.013027    -1.531907E-14    7.856801E-15
0.195    -6.853092    -1.63183E-14    7.641226E-15
0.19425    -6.711522    -1.575674E-14    7.989544E-15
0.1935    -6.586267    -1.654981E-14    8.385816E-15
0.19275    -6.475066    -1.814231E-14    9.263273E-15
0.192    -6.375484    -1.851818E-14    1.076609E-14
0.19125    -6.284966    -1.967783E-14    1.148982E-14
0.1905    -6.200884    -2.101381E-14    1.187657E-14
0.18975    -6.120584    -2.193762E-14    1.324612E-14
0.189    -6.041438    -2.302757E-14    1.383871E-14
0.18825    -5.960888    -2.316761E-14    1.470137E-14
0.1875    -5.876498    -2.318421E-14    1.52261E-14
0.18675    -5.785991    -2.378216E-14    1.689039E-14
0.186    -5.687293    -2.401231E-14    1.747128E-14
0.18525    -5.578568    -2.424762E-14    1.839007E-14
0.1845    -5.458248    -2.439207E-14    1.937421E-14
0.18375    -5.325058    -2.469781E-14    2.042858E-14
0.183    -5.178039    -2.472303E-14    2.142289E-14
0.18225    -5.016561    -2.478426E-14    2.213036E-14
0.1815    -4.840329    -2.419452E-14    2.256628E-14
0.18075    -4.649386    -2.357775E-14    2.299006E-14
0.18    -4.444109    -2.29036E-14    2.252551E-14
0.17925    -4.225198    -2.240456E-14    2.346236E-14
0.1785    -3.993661    -2.196561E-14    2.263123E-14
0.17775    -3.750789    -2.148605E-14    2.180227E-14
0.177    -3.498132    -2.099201E-14    2.117277E-14
0.17625    -3.237465    -2.006943E-14    1.997088E-14
0.1755    -2.970759    -1.892148E-14    1.900034E-14
0.17475    -2.700134    -1.785562E-14    1.765683E-14
0.174    -2.427828    -1.669008E-14    1.590629E-14
0.17325    -2.156147    -1.552744E-14    1.435942E-14
0.1725    -1.887426    -1.428435E-14    1.334734E-14
0.17175    -1.62399    -1.32712E-14    1.189631E-14
0.171    -1.368102    -1.209717E-14    1.076375E-14
0.17025    -1.121934    -1.099298E-14    1.00323E-14
0.1695    -0.887522    -9.796011E-15    9.407971E-15
0.16875    -0.6667334    -8.77009E-15    8.826029E-15
0.168    -0.4612361    -7.892128E-15    8.424178E-15
0.16725    -0.2724707    -7.089376E-15    8.060796E-15
0.1665    -0.1016287    -6.448047E-15    7.668083E-15
0.16575    0.05036498    -5.983247E-15    7.42797E-15
0.165    0.1828645    -5.114434E-15    6.936938E-15
0.16425    0.2955097    -4.466453E-15    6.549296E-15
0.1635    0.3882272    -3.60232E-15    6.062098E-15
0.16275    0.4612268    -3.007077E-15    5.424796E-15
0.162    0.5149925    -2.287123E-15    4.90939E-15
0.16125    0.5502676    -1.805406E-15    4.13357E-15
0.1605    0.5680371    -1.422057E-15    3.630661E-15
0.15975    0.5695041    -9.597886E-16    2.606252E-15
0.159    0.5560643    -3.023517E-16    1.758686E-15
0.15825    0.5292757    -3.913584E-17    1.15006E-15
0.1575    0.4908278    3.016774E-16    4.112723E-16
0.15675    0.4425078    4.444889E-16    -4.382786E-17
0.156    0.386166    4.353256E-16    -6.224251E-16
0.15525    0.3236812    4.630261E-16    -1.083606E-15
0.1545    0.2569264    4.415895E-16    -1.315235E-15
0.15375    0.1877354    3.873789E-16    -1.652971E-15
0.153    0.1178708    3.77454E-16    -1.813015E-15
0.15225    0.04899517    3.730877E-16    -1.939173E-15
0.1515    -0.01735595    2.98991E-16    -2.083231E-15
0.15075    -0.07979722    2.790984E-16    -2.062128E-15
0.15    -0.1371132    1.886679E-16    -2.038511E-15
0.14925    -0.1882739    1.794107E-16    -1.894756E-15
0.1485    -0.2324465    1.350422E-16    -1.860428E-15
0.14775    -0.2690021    1.303287E-16    -1.791835E-15
0.147    -0.2975189    9.886144E-17    -1.706988E-15
0.14625    -0.3177802    9.956137E-17    -1.692248E-15
0.1455    -0.3297692    1.000946E-16    -1.654888E-15
0.14475    -0.333659    -3.103659E-17    -1.572444E-15
0.144    -0.3297995    -4.442511E-17    -1.416195E-15
0.14325    -0.3187007    -1.503738E-16    -1.214677E-15
0.1425    -0.3010137    -2.238036E-16    -9.721419E-16
0.14175    -0.2775086    -3.120354E-16    -5.954006E-16
0.141    -0.2490513    -5.633277E-16    -2.638708E-16
0.14025    -0.2165791    -7.201334E-16    2.518604E-16
0.1395    -0.181075    -8.551819E-16    7.431735E-16
0.13875    -0.1435426    -1.021677E-15    1.238721E-15
0.138    -0.1049815    -1.167309E-15    1.646514E-15
0.13725    -0.06636294    -1.311356E-15    2.003206E-15
0.1365    -0.02860855    -1.422352E-15    2.261092E-15
0.13575    0.00743038    -1.404939E-15    2.364967E-15
0.135    0.04099019    -1.354043E-15    2.342083E-15
0.13425    0.07140966    -1.228952E-15    2.192309E-15
0.1335    0.09814167    -1.095401E-15    1.931496E-15
0.13275    0.1207616    -8.806858E-16    1.549583E-15
0.132    0.1389721    -6.065235E-16    1.103191E-15
0.13125    0.152605    -2.875833E-16    5.938646E-16
0.1305    0.1616194    4.121852E-17    5.785999E-17
0.12975    0.1660964    3.623682E-16    -4.613452E-16
0.129    0.1662316    6.111131E-16    -9.210145E-16
0.12825    0.1623239    8.547254E-16    -1.296912E-15
0.1275    0.1547634    1.015626E-15    -1.598601E-15
0.12675    0.1440158    1.114177E-15    -1.790583E-15
0.126    0.1306064    1.112739E-15    -1.845422E-15
0.12525    0.1151033    1.036456E-15    -1.822914E-15
0.1245    0.09809936    9.115101E-16    -1.727343E-15
0.12375    0.08019483    7.475834E-16    -1.575967E-15
0.123    0.0619804    5.343316E-16    -1.376017E-15
0.12225    0.04402118    3.263373E-16    -1.135865E-15
0.1215    0.02684221    1.20807E-16    -8.525823E-16
0.12075    0.01091574    -6.945096E-17    -5.566756E-16
0.12    -0.003349433    -1.979503E-16    -2.542605E-16
0.11925    -0.01561625    -2.932014E-16    1.733259E-17
0.1185    -0.02562518    -3.496761E-16    2.249112E-16
0.11775    -0.03319746    -3.767331E-16    3.903617E-16
0.117    -0.03823578    -3.664449E-16    4.890104E-16
0.11625    -0.04072249    -3.186565E-16    5.309679E-16
0.1155    -0.04071547    -2.547451E-16    5.231781E-16
0.11475    -0.03834189    -2.058683E-16    4.612341E-16
0.114    -0.03379024    -1.503908E-16    3.722203E-16
0.11325    -0.02730082    -8.944092E-17    2.500598E-16
0.1125    -0.01915518    -4.076768E-17    1.120524E-16
0.11175    -0.00966482    1.841745E-17    -3.914617E-17
0.111    0.0008403539    6.374912E-17    -1.886528E-16
0.11025    0.01202347    1.090009E-16    -3.16811E-16
0.1095    0.02355168    1.5515E-16    -4.299769E-16
0.10875    0.0351062    1.976487E-16    -5.149882E-16
0.108    0.04639137    2.396624E-16    -5.559857E-16
0.10725    0.05714215    2.755007E-16    -5.774828E-16
0.1065    0.06713013    3.004389E-16    -5.694278E-16
0.10575    0.07616786    3.262587E-16    -5.263163E-16
0.105    0.0841114    3.524468E-16    -4.771671E-16
0.10425    0.09086123    3.525722E-16    -4.253625E-16
0.1035    0.09636146    3.463225E-16    -3.792347E-16
0.10275    0.1005977    3.18677E-16    -3.25917E-16
0.102    0.1035936    2.822189E-16    -2.87803E-16
0.10125    0.1054064    2.304457E-16    -2.534076E-16
0.1005    0.1061221    1.730638E-16    -2.270299E-16
0.09975    0.1058492    1.294733E-16    -2.062293E-16
0.099    0.1047136    8.429741E-17    -2.035632E-16
0.09825    0.1028527    3.913131E-17    -1.886393E-16
0.0975    0.1004099    6.168195E-18    -1.747778E-16
0.09675    0.09752977    -2.763909E-17    -1.62956E-16
0.096    0.09435396    -4.460657E-17    -1.356962E-16
0.09525    0.09101753    -4.717417E-17    -9.819421E-17
0.0945    0.08764623    -4.185608E-17    -6.403351E-17
0.09375    0.08435443    -2.671512E-17    -3.232036E-17
0.093    0.08124377    1.420931E-19    -1.534632E-17
0.09225    0.07840232    3.848354E-17    -1.359475E-17
0.0915    0.07590431    7.601535E-17    -2.787362E-17
0.09075    0.07381009    1.088336E-16    -6.023365E-17
0.09    0.07216633    1.434932E-16    -1.066811E-16
0.08925    0.07100637    1.787249E-16    -1.618988E-16
0.0885    0.0703505    2.143159E-16    -2.226297E-16
0.08775    0.07020624    2.447165E-16    -2.667528E-16
0.087    0.07056853    2.678896E-16    -2.997813E-16
0.08625    0.07141984    2.870901E-16    -3.075248E-16
0.0855    0.07273024    2.975733E-16    -3.035249E-16
0.08475    0.07445761    2.937127E-16    -2.746488E-16
0.084    0.07654783    2.842442E-16    -2.35868E-16
0.08325    0.07893538    2.698212E-16    -1.890934E-16
0.0825    0.08154409    2.420961E-16    -1.439037E-16
0.08175    0.0842885    2.172034E-16    -1.112346E-16
0.081    0.0870755    1.843849E-16    -8.123374E-17
0.08025    0.08980658    1.429933E-16    -6.384139E-17
0.0795    0.09238053    1.018171E-16    -5.756562E-17
0.07875    0.09469654    7.280329E-17    -5.443997E-17
0.078    0.09665765    5.750164E-17    -6.500637E-17
0.07725    0.09817431    4.752188E-17    -8.097331E-17
0.0765    0.09916806    4.261274E-17    -1.054358E-16
0.07575    0.09957491    4.317304E-17    -1.325082E-16
0.075    0.09934844    5.229468E-17    -1.597427E-16
0.07425    0.09846227    6.426189E-17    -1.829386E-16
0.0735    0.09691179    7.805127E-17    -2.001376E-16
0.07275    0.09471505    8.652625E-17    -2.067443E-16
0.072    0.09191263    9.204561E-17    -2.082166E-16
0.07125    0.08856648    9.453183E-17    -1.984551E-16
0.0705    0.08475774    8.949343E-17    -1.850462E-16
0.06975    0.08058365    8.315488E-17    -1.685928E-16
0.069    0.07615359    7.625325E-17    -1.494834E-16
0.06825    0.0715845    7.133584E-17    -1.280927E-16
0.0675    0.06699584    5.909596E-17    -1.018233E-16
0.06675    0.06250443    4.637107E-17    -7.925135E-17
0.066    0.05821934    3.333682E-17    -6.011495E-17
0.06525    0.05423715    2.558721E-17    -4.558527E-17
0.0645    0.05063785    1.811684E-17    -3.440931E-17
0.06375    0.04748149    1.41232E-17    -3.009405E-17
0.063    0.04480596    1.042482E-17    -2.551209E-17
0.06225    0.04262583    7.536408E-18    -1.853877E-17
0.0615    0.04093241    8.388331E-18    -1.208059E-17
0.06075    0.03969497    1.179682E-17    -9.597558E-18
0.06    0.03886313    1.315582E-17    -3.85164E-18
0.05925    0.03837015    1.70911E-17    -7.347639E-19
0.0585    0.03813699    1.91719E-17    -1.200504E-18
0.05775    0.03807697    2.215649E-17    -5.216765E-18
0.057    0.03810051    2.005787E-17    -1.00452E-17
0.05625    0.03812    1.880023E-17    -1.597706E-17
0.0555    0.03805421    1.617526E-17    -2.333201E-17
0.05475    0.03783221    1.067449E-17    -3.204964E-17
0.054    0.03739644    5.041972E-18    -3.765244E-17
0.05325    0.03670487    -1.761877E-18    -4.368255E-17
0.0525    0.03573212    -9.679858E-18    -4.728643E-17
0.05175    0.03446957    -1.652617E-17    -4.959333E-17
0.051    0.03292447    -2.411167E-17    -4.811575E-17
0.05025    0.03111821    -2.730252E-17    -4.261734E-17
0.0495    0.02908394    -2.721308E-17    -3.396444E-17
0.04875    0.02686372    -2.638933E-17    -2.163488E-17
0.048    0.02450551    -2.572946E-17    -1.006147E-17
0.04725    0.02206009    -2.503286E-17    2.249558E-18
0.0465    0.01957835    -2.451914E-17    1.255965E-17
0.04575    0.0171088    -2.472625E-17    2.053584E-17
0.045    0.01469576    -2.375618E-17    2.51507E-17
0.04425    0.01237804    -2.469705E-17    2.784966E-17
0.0435    0.01018812    -2.587957E-17    2.841708E-17
0.04275    0.008151988    -2.584562E-17    2.588034E-17
0.042    0.006289205    -2.685469E-17    2.25872E-17
0.04125    0.004613381    -2.761719E-17    1.829139E-17
0.0405    0.003132723    -2.84143E-17    1.417886E-17
0.03975    0.001850649    -2.746068E-17    1.100709E-17
0.039    0.0007663299    -2.657506E-17    8.231385E-18
0.03825    -0.0001248698    -2.534363E-17    6.006797E-18
0.0375    -0.000831072    -2.457428E-17    3.609709E-18
0.03675    -0.001363648    -2.34407E-17    1.866192E-18
0.036    -0.001737005    -2.151886E-17    1.676147E-18
0.03525    -0.001968331    -1.98925E-17    3.429207E-18
0.0345    -0.002077201    -1.78357E-17    4.177159E-18
0.03375    -0.002085017    -1.649027E-17    5.034342E-18
0.033    -0.002014239    -1.496348E-17    5.378036E-18
0.03225    -0.001887438    -1.487441E-17    5.067637E-18
0.0315    -0.001726228    -1.383618E-17    3.603837E-18
0.03075    -0.001550172    -1.265035E-17    2.436083E-18
0.03    -0.00137579    -1.147777E-17    8.773609E-19
0.02925    -0.001215783    -9.68104E-18    2.962511E-19
0.0285    -0.001078584    -8.236725E-18    -3.390965E-19
0.02775    -0.0009682967    -7.236978E-18    -3.557465E-19
0.027    -0.0008850517    -6.568868E-18    -3.062753E-19
0.02625    -0.000825723    -6.059107E-18    -6.427484E-19
0.0255    -0.0007849261    -5.184645E-18    -8.88917E-19
0.02475    -0.0007561543    -4.716661E-18    -1.051221E-18
0.024    -0.0007329021    -4.15718E-18    -8.296465E-19
0.02325    -0.0007096259    -3.631762E-18    -2.757043E-19
0.0225    -0.0006824209    -2.996013E-18    2.263998E-19
0.02175    -0.0006493429    -2.839823E-18    7.877831E-19
0.021    -0.0006103638    -2.411405E-18    1.098774E-18
0.02025    -0.0005670088    -1.873481E-18    1.246043E-18
0.0195    -0.0005217729    -1.382375E-18    1.092884E-18
0.01875    -0.0004774433    -1.042019E-18    1.004201E-18
0.018    -0.0004364591    -8.284985E-19    9.801089E-19
0.01725    -0.0004004214    -7.920752E-19    8.591553E-19
0.0165    -0.0003698251    -5.63807E-19    6.840475E-19
0.01575    -0.0003440389    -4.18693E-19    5.948881E-19
0.015    -0.0003215085    -4.181117E-19    5.269008E-19
0.01425    -0.0003001208    -3.254038E-19    4.607046E-19
0.0135    -0.0002776433    -2.625662E-19    4.35671E-19
0.01275    -0.0002521581    -1.61284E-19    3.784314E-19
0.012    -0.000222413    -1.348626E-19    3.386613E-19
0.01125    -0.0001880663    -8.30141E-20    2.655477E-19
0.0105    -0.0001497937    -4.49595E-21    1.618878E-19
0.00975    -0.0001093196    3.496751E-20    7.737605E-20
0.009    -0.00006930903    2.116985E-20    3.18644E-20
0.00825    -0.00003324706    1.051634E-20    6.471474E-21
0.0075    -0.000004978092    8.492406E-21    -4.50784E-21
0.00675    0.00001202347    6.304204E-21    -1.002913E-20
0.006    0.00001622945    -1.656112E-21    -4.911888E-21
0.00525    0.00001055058    -2.831327E-21    -1.680263E-21
0.0045    0.000002600644    -1.569838E-21    -1.639634E-22
0.00375    -0.0000002834216    8.394853E-22    -2.137119E-22
0.003    0    0    0
0.00225    0    0    0
0.0015    0    0    0
0.00075    0    0    0


==> figures/adaptive_precision/HHS_mixed.dat <==
t    vx    vy    vz
2.00075    1.46158013    -0.00298660306    0.0000247955333
2.00025    1.5749969    -0.00263120596    0.0000325519542
1.9995    1.57278118    -0.00172383658    0.0000408185138
1.99875    1.5709173    -0.000664059865    0.0000477609456
1.998    1.56939571    0.00054821922    0.0000532008352
1.99725    1.56820401    0.00191021844    0.000056984401
1.9965    1.56732682    0.00341621317    0.0000589822776
1.99575    1.5667467    0.00505762114    0.0000591032388
1.995    1.56644409    0.00682305024    0.0000573018353
1.99425    1.56639765    0.00869872709    0.0000535977785
1.9935    1.56658458    0.0106682415    0.000048069268
1.99275    1.56698091    0.0127129435    0.0000408574245
1.992    1.56756176    0.0148124817    0.0000321548387
1.99125    1.56830168    0.0169450996    0.0000222082413
1.9905    1.56917548    0.0190884971    0.000011298649
1.98975    1.57015835    0.0212201066    -0.000000262833301
1.989    1.57122614    0.0233179694    -0.0000121629778
1.98825    1.57235608    0.0253609734    -0.0000240964356
1.9875    1.57352721    0.0273292985    -0.000035776376
1.98675    1.57472048    0.0292047495    -0.000046935167
1.986    1.57591871    0.0309710743    -0.0000573311753
1.98525    1.57710655    0.0326140654    -0.0000667512212
1.9845    1.57827098    0.0341216527    -0.000075005997
1.98375    1.57940095    0.0354838901    -0.0000819460045
1.983    1.58048739    0.0366929565    -0.000087449716
1.98225    1.58152374    0.0377434838    -0.0000914290685
1.9815    1.58250551    0.038632175    -0.0000938245528
1.98075    1.58343071    0.0393577925    -0.0000946078599
1.98    1.58429942    0.0399210134    -0.0000937856466
1.97925    1.58511381    0.0403244712    -0.0000913943938
1.9785    1.58587753    0.0405725301    -0.0000874982026
1.97775    1.58659569    0.0406712457    -0.0000821808543
1.977    1.58727417    0.0406280603    -0.0000755430719
1.97625    1.58791915    0.0404516036    -0.0000676939875
1.9755    1.58853679    0.0401516122    -0.0000587479609
1.97475    1.58913278    0.0397385361    -0.000048813079
1.974    1.58971188    0.0392236759    -0.0000379918725
1.97325    1.59027748    0.0386190469    -0.0000263821449
1.9725    1.59083134    0.0379373266    -0.000014076636
1.97175    1.59137325    0.0371912241    -0.0000011604675
1.971    1.59190106    0.0363935813    0.0000122774328
1.97025    1.59241039    0.035557053    0.0000261466213
1.9695    1.59289481    0.0346937843    0.000040346565
1.96875    1.59334586    0.0338152206    0.0000547714342
1.968    1.59375268    0.0329319773    0.0000692992408
1.96725    1.59410249    0.0320538545    0.0000837954261
1.9665    1.59437991    0.0311890911    0.000098107154
1.96575    1.59456839    0.0303443635    0.000112060308
1.965    1.59464959    0.0295251106    0.000125460895
1.96425    1.59460405    0.028734879    0.00013809396
1.9635    1.59441121    0.0279755962    0.000149730486
1.96275    1.59405016    0.0272474461    0.000160125104
1.962    1.59350021    0.0265483307    0.000169030485
1.96125    1.59274107    0.0258742045    0.000176204771
1.9605    1.59175304    0.0252189375    0.000181419014
1.95975    1.59051743    0.0245743658    0.000184463025
1.959    1.58901714    0.0239304595    0.0001851559
1.95825    1.58723692    0.023275288    0.000183344415
1.9575    1.58516408    0.0225951228    0.000178906823
1.95675    1.58278849    0.0218746584    0.000171755349
1.956    1.58010295    0.0210974763    0.000161841501
1.95525    1.57710295    0.0202460562    0.000149152715
1.9545    1.57378712    0.0193025652    0.000133714284
1.95375    1.57015773    0.0182490152    0.000115592885
1.953    1.56622032    0.0170676867    0.0000949033711
1.95225    1.56198302    0.015741976    0.0000718149804
1.9515    1.55745682    0.0142564678    0.0000465495535
1.95075    1.55265563    0.0125976761    0.0000193817928
1.95    1.54759577    0.0107542056    -0.00000936808386
1.94925    1.54229612    0.00871738915    -0.0000393432478
1.9485    1.53677776    0.00648130534    -0.0000701580741
1.94775    1.53106325    0.00404359348    -0.000101410418
1.947    1.52517677    0.00140552571    -0.000132690783
1.94625    1.51914306    -0.0014269594    -0.000163592428
1.9455    1.51298742    -0.00444325237    -0.000193717609
1.94475    1.50673528    -0.00762798572    -0.000222681668
1.944    1.50041112    -0.0109614557    -0.000250118153
1.94325    1.49403848    -0.0144193155    -0.000275687737
1.9425    1.48763966    -0.0179729641    -0.000299088208
1.94175    1.4812357    -0.021589679    -0.00032006548
1.941    1.47484616    -0.0252336664    -0.000338427099
1.94025    1.46848926    -0.0288665306    -0.000354045987
1.9395    1.46218143    -0.0324477213    -0.000366866503
1.93875    1.45593733    -0.0359356887    -0.000376905134
1.938    1.4497691    -0.0392885605    -0.000384237374
1.93725    1.44368591    -0.0424649312    -0.000388991699
1.9365    1.43769508    -0.0454243775    -0.00039133632
1.93575    1.43180157    -0.0481286866    -0.000391475815
1.935    1.42600857    -0.0505420576    -0.00038963994
1.93425    1.42031754    -0.052632127    -0.000386079698
1.9335    1.41472836    -0.0543703022    -0.000381060162
1.93275    1.40923964    -0.0557324911    -0.00037485041
1.932    1.40384886    -0.0566989057    -0.000367715112
1.93125    1.3985528    -0.05725474    -0.000359905775
1.9305    1.39334783    -0.0573904629    -0.000351650698
1.92975    1.3882308    -0.0571024488    -0.000343143531
1.929    1.38319909    -0.0563925294    -0.000334543557
1.92825    1.37825111    -0.0552684762    -0.000325971339
1.9275    1.37338618    -0.0537439112    -0.000317511261
1.92675    1.36860476    -0.0518383433    -0.000309209593
1.926    1.36390864    -0.049576898    -0.000301076334
1.92525    1.35930078    -0.0469897894    -0.000293084751
1.9245    1.35478568    -0.0441117629    -0.000285169521
1.92375    1.35036944    -0.0409811682    -0.00027723344
1.923    1.34605925    -0.0376391545    -0.000269150317
1.92225    1.34186372    -0.03412883    -0.000260782115
1.9215    1.33779285    -0.0304949713    -0.000251985875
1.92075    1.33385782    -0.026783154    -0.000242624487
1.92    1.33007054    -0.0230393332    -0.000232570494
1.91925    1.32644377    -0.0193087567    -0.000221712904
1.9185    1.32299102    -0.0156356672    -0.00020995916
1.91775    1.31972614    -0.0120625424    -0.000197240409
1.917    1.31666345    -0.00862952609    -0.000183511796
1.91625    1.31381709    -0.00537407433    -0.000168748142
1.9155    1.31120114    -0.00233043726    -0.000152944679
1.91475    1.30882899    0.000470599926    -0.000136120043
1.914    1.30671338    0.00300248185    -0.000118319928
1.91325    1.30486629    0.00524318383    -0.0000996261127
1.9125    1.30329892    0.00717488714    -0.0000801655374
1.91175    1.3020211    0.00878364238    -0.0000601148241
1.911    1.30104119    0.0100596996    -0.0000396930176
1.91025    1.30036557    0.0109977241    -0.0000191552962
1.9095    1.29999876    0.0115969717    0.00000121203168
1.90875    1.29994301    0.0118605305    0.000021110198
1.908    1.30019774    0.0117950101    0.0000402342779
1.90725    1.30075969    0.0114103283    0.0000582934975
1.9065    1.30162253    0.0107196768    0.000075013211
1.90575    1.30277705    0.00973901766    0.0000901431173
1.905    1.30421147    0.00848711535    0.000103458172
1.90425    1.30591173    0.00698504649    0.000114765065
1.9035    1.30786162    0.00525587386    0.000123900675
1.90275    1.31004284    0.00332449263    0.000130745701
1.902    1.31243551    0.00121754353    0.000135235669
1.90125    1.31501826    -0.00103702644    0.000137365499
1.9005    1.31776885    -0.00340980802    0.000137199517
1.89975    1.32066446    -0.00587077607    0.000134869231
1.899    1.32368206    -0.00838915929    0.000130579204
1.89825    1.32679848    -0.0109345499    0.000124594529
1.8975    1.32999105    -0.0134763439    0.000117234045
1.89675    1.33323816    -0.0159850304    0.000108857673
1.896    1.33651881    -0.018431728    0.0000998610391
1.89525    1.33981289    -0.0207891033    0.0000906533934
1.8945    1.34310108    -0.0230312656    0.0000816528347
1.89375    1.34636528    -0.0251341077    0.0000732696596
1.893    1.34958811    -0.0270753468    0.000065895188
1.89225    1.35275287    -0.0288350782    0.0000598839087
1.8915    1.35584332    -0.0303955561    0.0000555478121
1.89075    1.35884394    -0.0317420437    0.0000531382609
1.89    1.36173998    -0.0328625274    0.0000528409237
1.88925    1.36451753    -0.0337481726    0.0000547622952
1.8885    1.36716376    -0.0343931791    0.0000589347637
1.88775    1.36966635    -0.0347951594    0.0000653120121
1.887    1.37201372    -0.0349545452    0.0000737720384
1.88625    1.37419471    -0.0348747524    0.0000841099377
1.8855    1.37619917    -0.0345619913    0.0000960431063
1.88475    1.37801747    -0.0340255295    0.000109221319
1.884    1.37964097    -0.0332771853    0.000123233314
1.88325    1.38106147    -0.03233137    0.00013762432
1.8825    1.38227125    -0.0312041586    0.000151913067
1.88175    1.38326339    -0.0299136554    0.000165614947
1.881    1.38403199    -0.028479759    0.000178254928
1.88025    1.38457166    -0.0269239437    0.000189394103
1.8795    1.38487797    -0.025268486    0.000198650905
1.87875    1.38494749    -0.023536984    0.000205707517
1.878    1.38477779    -0.0217533934    0.00021031668
1.87725    1.38436825    -0.0199423887    0.000212304123
1.8765    1.3837199    -0.0181286883    0.000211572093
1.87575    1.3828351    -0.0163365687    0.00020809934
1.875    1.38171786    -0.0145892999    0.000201940965
1.87425    1.38037299    -0.0129089831    0.00019322352
1.8735    1.37880618    -0.0113157877    0.000182136609
1.87275    1.37702412    -0.00982817597    0.000168924737
1.872    1.37503435    -0.00846217159    0.000153876755
1.87125    1.37284473    -0.00723147071    0.000137311229
1.8705    1.37046314    -0.00614748442    0.000119568788
1.86975    1.36789771    -0.00521903044    0.000101005758
1.869    1.36515652    -0.00445212707    0.0000819900556
1.86825    1.3622476    -0.00385031573    0.0000628786698
1.8675    1.35917811    -0.00341461823    0.0000440116048
1.86675    1.35595502    -0.00314317538    0.000025683195
1.866    1.35258452    -0.0030320562    0.00000814250144
1.86525    1.34907233    -0.00307490632    -0.00000842495863
1.8645    1.34542339    -0.00326351673    -0.0000238917898
1.86375    1.34164179    -0.00358811142    -0.0000381938972
1.863    1.33773068    -0.00403765027    -0.0000513249715
1.86225    1.33369238    -0.0046004522    -0.000063329409
1.8615    1.32952841    -0.00526446475    -0.0000742899982
1.86075    1.3252397    -0.00601782663    -0.000084314518
1.86    1.32082664    -0.00684877507    -0.0000935249685
1.85925    1.31628917    -0.00774628911    -0.000102041817
1.8585    1.31162658    -0.00869982134    -0.000109972491
1.85775    1.30683808    -0.0096999648    -0.000117395248
1.857    1.30192255    -0.0107386439    -0.000124353265
1.85625    1.29687897    -0.0118088063    -0.000130847885
1.8555    1.29170675    -0.0129048918    -0.000136833835
1.85475    1.28640584    -0.0140231264    -0.000142225517
1.854    1.28097664    -0.0151613875    -0.000146902083
1.85325    1.27542019    -0.0163190024    -0.000150716622
1.8525    1.26973811    -0.0174962951    -0.000153507122
1.85175    1.26393286    -0.0186944342    -0.000155108857
1.851    1.25800739    -0.0199148713    -0.000155366253
1.85025    1.25196524    -0.0211591215    -0.000154150312
1.8495    1.24581036    -0.0224282783    -0.000151366608
1.84875    1.23954768    -0.0237230195    -0.000146961732
1.848    1.23318326    -0.0250431286    -0.000140921436
1.84725    1.2267245    -0.0263872068    -0.000133276035
1.8465    1.22017991    -0.0277525626    -0.000124099477
1.84575    1.21355898    -0.0291345401    -0.000113509903
1.845    1.20687256    -0.030527017    -0.000101659145
1.84425    1.20013298    -0.0319220049    -0.0000887262421
1.8435    1.19335439    -0.0333104883    -0.0000749224174
1.84275    1.18655304    -0.0346821295    -0.0000604801297
1.842    1.17974732    -0.0360255673    -0.0000456578363
1.84125    1.17295773    -0.037328749    -0.0000307303017
1.8405    1.16620674    -0.0385787112    -0.0000159799891
1.83975    1.15951834    -0.0397625039    -0.00000169012531
1.839    1.15291722    -0.0408670729    0.0000118638414
1.83825    1.14642907    -0.041879762    0.0000244218
1.8375    1.14007979    -0.0427883863    0.000035741389
1.83675    1.13389531    -0.0435817607    0.0000456053774
1.836    1.12790057    -0.0442497106    0.0000538220951
1.83525    1.12211957    -0.0447839668    0.0000602284404
1.8345    1.11657439    -0.0451777984    0.0000646927735
1.83375    1.11128466    -0.0454265981    0.0000671201156
1.833    1.10626727    -0.0455280308    0.0000674536598
1.83225    1.10153595    -0.045481658    0.0000656753219
1.8315    1.09710135    -0.0452886919    0.0000618063403
1.83075    1.09297065    -0.0449520324    0.0000559111902
1.83    1.08914748    -0.0444759168    0.0000480943396
1.82925    1.08563177    -0.0438661889    0.0000385018204
1.8285    1.08241984    -0.0431300151    0.0000273193502
1.82775    1.07950406    -0.0422756537    0.0000147763558
1.827    1.07687316    -0.0413125646    0.0000011477243
1.82625    1.07451202    -0.0402508973    -0.0000132465519
1.8255    1.07240204    -0.0391012289    -0.0000280463764
1.82475    1.07052167    -0.0378747922    -0.0000428570456
1.824    1.0688466    -0.036583439    -0.0000572568329
1.82325    1.0673502    -0.0352394847    -0.0000708127882
1.8225    1.06600382    -0.0338553085    -0.0000830958642
1.82175    1.0647781    -0.0324428481    -0.0000936928737
1.821    1.06364303    -0.0310139673    -0.000102223861
1.82025    1.06256907    -0.0295797424    -0.000108339841
1.8195    1.06152746    -0.0281505232    -0.000111741334
1.81875    1.06049083    -0.0267357576    -0.000112179075
1.818    1.05943373    -0.0253434976    -0.000109469746
1.81725    1.05833251    -0.0239802547    -0.000103488444
1.8165    1.05716586    -0.0226510328    -0.0000941686792
1.81575    1.05591515    -0.0213590407    -0.000081491427
1.815    1.05456446    -0.0201055939    -0.00006549743
1.81425    1.05310078    -0.0188902629    -0.0000462838618
1.8135    1.05151381    -0.0177111617    -0.0000239991689
1.81275    1.04979615    -0.0165651947    0.00000115696738
1.812    1.04794279    -0.0154482203    0.0000289374821
1.81125    1.04595141    -0.0143550918    0.0000590617594
1.8105    1.043822    -0.0132798213    0.0000912226098
1.80975    1.04155699    -0.0122157715    0.000125097632
1.809    1.03916136    -0.0111556011    0.000160365102
1.80825    1.03664269    -0.0100918275    0.000196711862
1.8075    1.03401054    -0.00901689476    0.000233840797
1.80675    1.03127634    -0.00792367053    0.00027146069
1.806    1.02845288    -0.006805589    0.000309285338
1.80525    1.02555429    -0.00565665565    0.000347028374
1.8045    1.02259566    -0.00447196717    0.000384400975
1.80375    1.01959262    -0.00324787553    0.000421114266
1.803    1.01656053    -0.00198228301    0.000456885527
1.80225    1.01351474    -0.000674997013    0.000491431438
1.8015    1.01047002    0.00067224496    0.000524465601
1.80075    1.00744052    0.00205558165    0.000555697525
1.8    1.00443939    0.00346945964    0.000584839232
1.79925    1.00147924    0.00490660818    0.000611608813
1.7985    0.998571417    0.00635774741    0.000635733638
1.79775    0.995725852    0.00781242085    0.00065695633
1.797    0.99295088    0.00925881369    0.000675039713
1.79625    0.990253444    0.0106843344    0.000689768077
1.7955    0.987638512    0.0120756309    0.000700949488
1.79475    0.985109316    0.0134191576    0.000708414464
1.794    0.982667148    0.0147017114    0.000712029801
1.79325    0.98031213    0.0159106758    0.000711699408
1.7925    0.97804303    0.0170341924    0.000707375118
1.79175    0.975857235    0.0180617072    0.000699055691
1.791    0.973751061    0.0189841484    0.000686795257
1.79025    0.97171956    0.0197941381    0.000670706288
1.7895    0.969756928    0.0204858585    0.000650955725
1.78875    0.967856545    0.0210557981    0.000627759521
1.788    0.966010951    0.0215021556    0.000601366516
1.78725    0.964212007    0.021824944    0.000572056493
1.7865    0.962450686    0.0220258752    0.000540130341
1.78575    0.96071738    0.0221080922    0.00050590197
1.785    0.959001896    0.0220767241    0.00046968695
1.78425    0.957293467    0.0219382772    0.000431792756
1.7835    0.955580667    0.0217004592    0.000392497285
1.78275    0.953851196    0.0213719312    0.000352047333
1.782    0.952092172    0.0209621638    0.000310647447
1.78125    0.950289921    0.0204810364    0.000268478228
1.7805    0.948430235    0.019938821    0.00022568713
1.77975    0.94649816    0.0193460379    0.000182400905
1.779    0.944478614    0.0187130657    0.000138726275
1.77825    0.942357091    0.0180500868    0.0000947584179
1.7775    0.940119715    0.0173669067    0.0000505811384
1.77675    0.937753898    0.0166728476    0.00000626515155
1.776    0.935248216    0.0159765236    -0.0000381289886
1.77525    0.932592753    0.0152852917    -0.0000825429918
1.7745    0.92977949    0.0146050306    -0.00012691072
1.77375    0.926802282    0.0139397556    -0.000171145275
1.773    0.923656995    0.013291672    -0.000215134779
1.77225    0.920341394    0.0126609092    -0.000258730974
1.7715    0.916855101    0.0120454658    -0.000301746309
1.77075    0.913199057    0.0114411654    -0.000343949081
1.77    0.909376096    0.0108415736    -0.000385073117
1.76925    0.905390578    0.0102384406    -0.000424809137
1.7685    0.901248515    0.00962206869    -0.000462810862
1.76775    0.896957004    0.00898166249    -0.000498688696
1.767    0.892524255    0.00830565947    -0.000532030548
1.76625    0.887959461    0.00758194764    -0.00056241265
1.7655    0.883272302    0.00679876782    -0.000589424476
1.76475    0.878472602    0.00594520904    -0.000612684618
1.764    0.873570211    0.00501215762    -0.000631853265
1.76325    0.86857446    0.00399218255    -0.000646652438
1.7625    0.863493808    0.00288053303    -0.000656871325
1.76175    0.858336202    0.00167478374    -0.000662370115
1.761    0.853108657    0.000375488994    -0.000663073555
1.76025    0.847817538    -0.0010138912    -0.000658974696
1.7595    0.842468352    -0.00248690884    -0.000650126699
1.75875    0.837065474    -0.0040337277    -0.00063664098
1.758    0.831612308    -0.00564125796    -0.000618688259
1.75725    0.826111333    -0.0072932561    -0.000596498363
1.7565    0.820564704    -0.00897079266    -0.000570349772
1.75575    0.814973722    -0.0106523916    -0.000540565145
1.755    0.809339522    -0.0123146659    -0.000507500158
1.75425    0.80366269    -0.0139324481    -0.000471526921
1.7535    0.797943569    -0.0154794416    -0.000433024905
1.75275    0.792182363    -0.0169285583    -0.000392367527
1.752    0.786378928    -0.0182526746    -0.00034991578
1.75125    0.7805333    -0.0194248093    -0.000306006297
1.7505    0.774645352    -0.0204188191    -0.000260943417
1.74975    0.768715076    -0.0212097577    -0.00021499293
1.749    0.762742918    -0.0217743053    -0.00016838585
1.74825    0.75672956    -0.0220913601    -0.000121323864
1.7475    0.750676006    -0.022141913    -0.0000739869043
1.74675    0.744583765    -0.0219098328    -0.0000265327719
1.746    0.738454609    -0.0213814483    0.0000208957485
1.74525    0.732290651    -0.0205462341    0.0000681651442
1.7445    0.726094042    -0.0193966201    0.00011514655
1.74375    0.719866792    -0.017928293    0.000161701212
1.743    0.71361103    -0.0161400046    0.000207663631
1.74225    0.707328919    -0.0140340242    0.000252835505
1.7415    0.701022997    -0.011615918    0.000296981126
1.74075    0.694696212    -0.00889480413    0.000339823427
1.74    0.688351468    -0.00588336251    0.00038105525
1.73925    0.681991889    -0.00259779427    0.000420351095
1.7385    0.675620952    0.000942670997    0.00045738094
1.73775    0.669242572    0.0047157323    0.000491809371
1.737    0.662861332    0.00869613417    0.000523302424
1.73625    0.656482778    0.0128557706    0.000551529901
1.7355    0.650113232    0.0171644708    0.000576179715
1.73475    0.643759911    0.0215897671    0.000596971607
1.734    0.637430956    0.0260974929    0.00061366586
1.73325    0.631135651    0.030652294    0.000626075124
1.7325    0.624884769    0.0352180686    0.000634070397
1.73175    0.61868997    0.0397584484    0.000637584829
1.731    0.612563799    0.0442374667    0.000636615274
1.73025    0.606519947    0.048619912    0.000631217392
1.7295    0.600572897    0.0528719077    0.000621505102
1.72875    0.594737705    0.0569612021    0.000607648842
1.728    0.589029695    0.0608577569    0.000589868097
1.72725    0.583464176    0.0645340328    0.000568429116
1.7265    0.578056402    0.0679655806    0.000543635354
1.72575    0.572821106    0.0711315133    0.000515826081
1.725    0.567773004    0.0740142706    0.000485373641
1.72425    0.562926418    0.0765998762    0.000452679967
1.7235    0.558295598    0.0788779296    0.000418167785
1.72275    0.553894159    0.0808415056    0.000382258997
1.722    0.549734833    0.0824875642    0.000345363131
1.72125    0.545829539    0.0838165479    0.000307864137
1.7205    0.542189107    0.084832316    0.000270120218
1.71975    0.538823551    0.0855419362    0.000232460289
1.719    0.535742152    0.0859551421    0.000195178563
1.71825    0.532952839    0.0860843841    0.000158526122
1.7175    0.530462358    0.0859441904    0.00012270538
1.71675    0.528275994    0.0855513565    0.0000878854196
1.716    0.526397275    0.0849238839    0.0000541968146
1.71525    0.524827715    0.0840806933    0.000021746565
1.7145    0.523566323    0.0830409446    -0.00000937803314
1.71375    0.522609059    0.0818235799    -0.0000391073495
1.713    0.521948925    0.0804474114    -0.0000673883155
1.71225    0.5215754    0.0789299283    -0.0000941849377
1.7115    0.52147453    0.0772873194    -0.000119479409
1.71075    0.521629278    0.0755339557    -0.000143264832
1.71    0.522019338    0.0736820354    -0.000165546716
1.70925    0.522621646    0.0717414986    -0.000186324314
1.7085    0.523410152    0.0697204374    -0.000205591202
1.70775    0.524356352    0.0676248879    -0.000223328323
1.707    0.525429331    0.0654591106    -0.000239496784
1.70625    0.526596699    0.0632254715    -0.000254033692
1.7055    0.527824712    0.0609247526    -0.00026684964
1.70475    0.529078768    0.058556299    -0.000277827154
1.704    0.530323552    0.0561183409    -0.000286826795
1.70325    0.531523639    0.0536083688    -0.000293687837
1.7025    0.532643792    0.0510239665    -0.000298237124
1.70175    0.533649486    0.0483629903    -0.000300291051
1.701    0.534507559    0.0456244508    -0.000299669308
1.70025    0.535186106    0.0428090888    -0.00029619895
1.6995    0.53565559    0.0399198673    -0.000289718645
1.69875    0.535888682    0.0369620736    -0.000280082263
1.698    0.535860577    0.0339436669    -0.000267167043
1.69725    0.535549038    0.0308755835    -0.000250876305
1.6965    0.534935074    0.0277719902    -0.000231141887
1.69575    0.534003279    0.0246499321    -0.000207938132
1.695    0.532742116    0.0215294576    -0.000181286804
1.69425    0.531144335    0.0184332433    -0.000151259865
1.6935    0.529206812    0.0153864991    -0.000117983795
1.69275    0.526930849    0.0124164271    -0.0000816434877
1.692    0.524321788    0.00955156502    -0.0000424798929
1.69125    0.521389197    0.00682192672    -0.000000781250316
1.6905    0.518146148    0.00425808944    0.0000431188232
1.68975    0.514609333    0.00189067908    0.0000888455534
1.689    0.510798332    -0.000249647515    0.000135987264
1.68825    0.506735085    -0.00213304704    0.000184106155
1.6875    0.502443644    -0.00373085548    0.000232742606
1.68675    0.497949256    -0.00501611963    0.000281420379
1.686    0.493278584    -0.00596418587    0.000329646606
1.68525    0.488458948    -0.00655265882    0.00037693753
1.6845    0.483518567    -0.00676194954    0.000422830671
1.68375    0.47848597    -0.00657636073    0.000466886965
1.683    0.473390168    -0.00598378318    0.0005086977
1.68225    0.468259741    -0.00497627621    0.000547886724
1.6815    0.463122372    -0.00355013491    0.000584111935
1.68075    0.458004983    -0.00170634055    0.000617070097
1.68    0.452933228    0.000549349465    0.000646505171
1.67925    0.447931609    0.0032061479    0.000672220685
1.6785    0.443023113    0.00624807212    0.000694083054
1.67775    0.43822958    0.00965383338    0.000712031483
1.677    0.433571472    0.0133971158    0.000726071572
1.67625    0.42906803    0.0174466446    0.00073628398
1.6755    0.424737099    0.0217663488    0.000742813997
1.67475    0.420594838    0.0263158455    0.000745868032
1.674    0.416655794    0.0310505387    0.000745699478
1.67325    0.412932956    0.035922373    0.000742609102
1.6725    0.409437637    0.0408807586    0.000736927392
1.67175    0.406179777    0.0458730745    0.000729007275
1.671    0.403167037    0.050846139    0.000719207786
1.67025    0.400405042    0.0557466767    0.000707883352
1.6695    0.397896818    0.0605223995    0.000695372159
1.66875    0.395643034    0.0651224741    0.000681976538
1.668    0.393642056    0.0694984826    0.000667960393
1.66725    0.391890067    0.0736048029    0.00065355792
1.6665    0.390380916    0.0773995897    0.000638977713
1.66575    0.389106497    0.0808449211    0.00062440144
1.665    0.388057311    0.083907545    0.000609987101
1.66425    0.38722227    0.0865587743    0.000595867115
1.6635    0.386589095    0.0887757014    0.000582148672
1.66275    0.386144718    0.0905412825    0.000568914389
1.662    0.385875313    0.0918443081    0.00055621915
1.66125    0.385766432    0.0926796911    0.000544082861
1.6605    0.385802988    0.0930477539    0.000532484735
1.65975    0.385969334    0.0929543895    0.000521361299
1.659    0.38624879    0.0924103483    0.000510599156
1.65825    0.38662403    0.0914313321    0.000500037639
1.6575    0.387077103    0.0900372758    0.000489467157
1.65675    0.387589425    0.0882515707    0.00047863962
1.656    0.388141583    0.0861009608    0.000467269417
1.65525    0.388713201    0.0836149415    0.000455049584
1.6545    0.389282995    0.0808250467    0.000441652859
1.65375    0.389828834    0.0777642228    0.00042675509
1.653    0.390327877    0.0744658615    0.000410039441
1.65225    0.390757019    0.0709637537    0.000391216086
1.6515    0.391092548    0.0672910808    0.000370035575
1.65075    0.391311141    0.0634800429    0.00034629868
1.65    0.391389595    0.0595609719    0.000319863242
1.64925    0.391305394    0.0555618877    0.000290658559
1.6485    0.391036609    0.0515088411    0.00025868538
1.64775    0.390563054    0.047424566    0.00022402425
1.647    0.389865773    0.0433290842    0.000186831293
1.64625    0.388927909    0.0392395696    0.000147348513
1.6455    0.387734513    0.0351704926    0.000105897584
1.64475    0.386272539    0.0311336176    0.0000628778791
1.644    0.384531206    0.0271387851    0.0000187521641
1.64325    0.382501769    0.0231941428    -0.000025966313
1.6425    0.38017775    0.0193067116    -0.0000707335125
1.64175    0.377554661    0.0154824031    -0.000114989308
1.641    0.374630409    0.0117267991    -0.000158177012
1.64025    0.37140508    0.0080447263    -0.000199771971
1.6395    0.367880772    0.00444122817    -0.000239296618
1.63875    0.364061898    0.000921416729    -0.000276337246
1.638    0.359955024    -0.00250908649    -0.000310560036
1.63725    0.355569056    -0.0058444484    -0.000341715663
1.6365    0.350914153    -0.00907839123    -0.00036964147
1.63575    0.346002383    -0.0122040822    -0.000394262993
1.635    0.340847365    -0.0152138751    -0.000415586696
1.63425    0.335464258    -0.0180996217    -0.000433692312
1.6335    0.329868968    -0.02085221    -0.000448721774
1.63275    0.324078638    -0.0234623208    -0.000460867807
1.632    0.318111237    -0.0259201907    -0.000470368673
1.63125    0.311986112    -0.0282157673    -0.000477485737
1.6305    0.305723792    -0.0303389046    -0.000482506789
1.62975    0.299345694    -0.0322797963    -0.000485721855
1.629    0.292873864    -0.0340285638    -0.000487420327
1.62825    0.286331096    -0.0355758209    -0.000487876486
1.6275    0.279740454    -0.0369127131    -0.000487353895
1.62675    0.273125238    -0.0380312129    -0.000486094408
1.626    0.266508863    -0.0389241279    -0.000484317792
1.62525    0.259914471    -0.0395853457    -0.000482215637
1.6245    0.25336429    -0.0400099393    -0.000479952678
1.62375    0.246879471    -0.0401941924    -0.000477664415
1.623    0.240479972    -0.0401354613    -0.000475452834
1.62225    0.234184843    -0.0398321711    -0.000473393273
1.6215    0.228011993    -0.0392836739    -0.000471527266
1.62075    0.221977781    -0.038490848    -0.0004698603
1.62    0.216096208    -0.0374557577    -0.000468361578
1.61925    0.21037952    -0.0361817692    -0.00046696465
1.6185    0.204837603    -0.0346735296    -0.000465576948
1.61775    0.199477999    -0.0329372284    -0.000464068426
1.617    0.194305808    -0.0309805437    -0.000462274705
1.61625    0.189323723    -0.0288131879    -0.000460002756
1.6155    0.184532147    -0.0264466814    -0.000457051066
1.61475    0.179928924    -0.0238951712    -0.000453224425
1.614    0.175509582    -0.0211748062    -0.000448339381
1.61325    0.171267816    -0.0183046084    -0.000442234071
1.6125    0.167195159    -0.015305497    -0.000434772726
1.61175    0.163281818    -0.0122009659    -0.000425849804
1.611    0.159516725    -0.0090165511    -0.000415397563
1.61025    0.155888241    -0.00577935404    -0.000403385545
1.6095    0.152384453    -0.00251794847    -0.000389823654
1.60875    0.148993702    0.000737814872    -0.000374752908
1.608    0.145704977    0.00395704361    -0.000358238423
1.60725    0.142508489    0.00710768516    -0.000340363212
1.6065    0.139395038    0.0101574853    -0.000321234067
1.60575    0.136356128    0.0130744056    -0.000300978832
1.605    0.133383776    0.015826759    -0.000279754535
1.60425    0.130470996    0.0183840122    -0.000257739605
1.6035    0.127611132    0.0207171994    -0.00023512587
1.60275    0.124797504    0.0227995335    -0.000212109863
1.602    0.122023451    0.0246070999    -0.000188885588
1.60125    0.119281895    0.0261194431    -0.000165639035
1.6005    0.116564429    0.0273201971    -0.000142535498
1.59975    0.113861735    0.0281970377    -0.000119704153
1.599    0.111163405    0.028742495    -0.0000972222071
1.59825    0.108457588    0.0289538444    -0.0000751237885
1.5975    0.105731113    0.0288341155    -0.0000533911539
1.59675    0.102969145    0.0283921713    -0.0000319729685
1.596    0.100155233    0.0276429313    -0.0000107935806
1.59525    0.0972714607    0.0266076143    0.0000102378645
1.5945    0.094297892    0.0253132744    0.0000312181534
1.59375    0.0912130048    0.0237927909    0.0000522420531
1.593    0.0879934094    0.0220838943    0.0000733910191
1.59225    0.0846146208    0.0202285639    0.0000947228409
1.5915    0.0810512065    0.0182724371    0.000116261949
1.59075    0.0772772234    0.0162638421    0.000138003913
1.59    0.0732662223    0.0142528122    0.000159911342
1.58925    0.0689928024    0.0122903208    0.000181922132
1.5885    0.0644320676    0.010427413    0.000203952354
1.58775    0.0595607439    0.00871368518    0.000225910885
1.587    0.0543569123    0.00719655168    0.000247698378
1.58625    0.048800657    0.00592001429    0.000269210799
1.5855    0.0428737471    0.00492415769    0.00029034219
1.58475    0.0365609838    0.00424427904    0.000310982785
1.584    0.0298502466    0.00391022027    0.000331026363
1.58325    0.0227331004    0.00394641928    0.000350379764
1.5825    0.0152048192    0.00437070394    0.00036896575
1.58175    0.00726505137    0.0051944545    0.000386719228
1.581    -0.00108249133    0.00642248988    0.000403587668
1.58025    -0.00982973994    0.00805297931    0.000419517162
1.5795    -0.0189643293    0.0100776036    0.000434454532
1.57875    -0.0284687602    0.0124820523    0.000448341795
1.578    -0.0383204008    0.0152459377    0.000461120106
1.57725    -0.0484920848    0.0183431198    0.000472732206
1.5765    -0.0589519056    0.0217421621    0.000483122952
1.57575    -0.0696638455    0.0254075108    0.000492229987
1.575    -0.0805878193    0.0292989128    0.000499984347
1.57425    -0.0916801337    0.0333734894    0.000506308914
1.5735    -0.102893846    0.0375851314    0.000511130127
1.57275    -0.114180023    0.0418854806    0.000514383398
1.572    -0.125488295    0.0462239978    0.00051601858
1.57125    -0.136766921    0.0505490211    0.000516012728
1.5705    -0.147964047    0.0548084684    0.000514370713
1.56975    -0.159028013    0.0589507858    0.00051112761
1.569    -0.169908132    0.0629256314    0.000506354616
1.56825    -0.180555173    0.0666840964    0.00050016012
1.5675    -0.190921344    0.0701801399    0.000492682917
1.56675    -0.200961269    0.0733709469    0.000484090214
1.566    -0.210632048    0.0762175096    0.000474571652
1.56525    -0.21989408    0.0786851591    0.00046433422
1.5645    -0.228711408    0.0807437888    0.000453597407
1.56375    -0.237051843    0.0823688082    0.000442596609
1.563    -0.244887369    0.0835411577    0.000431574313
1.56225    -0.25219448    0.0842481765    0.000420777624
1.5615    -0.258954382    0.0844835952    0.000410454549
1.56075    -0.265153187    0.0842475076    0.00040084849
1.56    -0.270781665    0.0835461184    0.000392192178
1.55925    -0.275835406    0.0823916139    0.000384695431
1.5585    -0.280314932    0.0808016949    0.000378533177
1.55775    -0.284225173    0.078799684    0.000373835208
1.557    -0.287575411    0.0764136418    0.0003706777
1.55625    -0.290378661    0.07367665    0.000369071932
1.5555    -0.292652412    0.0706261726    0.00036896775
1.55475    -0.294417626    0.0673027226    0.000370256626
1.554    -0.295698945    0.0637496616    0.000372775495
1.55325    -0.296523855    0.0600127506    0.000376299765
1.5525    -0.296922978    0.056140338    0.000380541575
1.55175    -0.296929598    0.0521822932    0.000385149399
1.551    -0.296579764    0.0481893485    0.000389715468
1.55025    -0.29591183    0.0442122896    0.000393787223
1.5495    -0.294966138    0.0403014463    0.000396904906
1.54875    -0.293784478    0.0365059224    0.000398622519
1.548    -0.292409477    0.0328725154    0.00039853552
1.54725    -0.290884106    0.0294456477    0.000396300735
1.5465    -0.289250998    0.0262669642    0.000391653222
1.54575    -0.287552083    0.0233744808    0.000384419362
1.545    -0.285828086    0.0208025002    0.00037453073
1.54425    -0.28411789    0.0185809534    0.000362027745
1.5435    -0.282457881    0.0167351529    0.000347056666
1.54275    -0.280881333    0.0152857002    0.000329864605
1.542    -0.279418285    0.0142485998    0.000310785541
1.54125    -0.278095368    0.0136353502    0.000290231311
1.5405    -0.276935811    0.0134522612    0.000268674482
1.53975    -0.275959666    0.013700778    0.000246626149
1.539    -0.275184219    0.0143776434    0.000224619348
1.53825    -0.274624276    0.0154750834    0.000203187753
1.5375    -0.274292336    0.0169811622    0.000182844156
1.53675    -0.274198634    0.018879752    0.000164065847
1.536    -0.274351544    0.0211506978    0.000147278421
1.53525    -0.27475753    0.0237707599    0.000132836566
1.5345    -0.275420557    0.0267132817    0.000121009331
1.53375    -0.276342621    0.0299489076    0.000111965523
1.533    -0.277523796    0.0334455185    0.00010577339
1.53225    -0.27896265    0.0371683063    0.000102381236
1.5315    -0.28065581    0.0410802145    0.000101622569
1.53075    -0.282598102    0.045141699    0.000103224627
1.53    -0.28478271    0.0493109026    0.000106824063
1.52925    -0.287201234    0.0535445892    0.000111986315
1.5285    -0.289843621    0.0577981292    0.000118221543
1.52775    -0.292698254    0.0620259458    0.000125010101
1.527    -0.295751711    0.0661820107    0.000131816896
1.52625    -0.298989244    0.0702206845    0.000138110779
1.5255    -0.302394756    0.0740966211    0.000143377925
1.52475    -0.305951015    0.077764793    0.000147131843
1.524    -0.309639581    0.0811809432    0.000148926758
1.52325    -0.313441029    0.0843025191    0.000148364697
1.5225    -0.317335254    0.0870889042    0.000145108065
1.52175    -0.321301885    0.089502711    0.000138881871
1.521    -0.32532088    0.091509749    0.00012948105
1.52025    -0.32937299    0.093079908    0.000116776996
1.5195    -0.333440092    0.0941872139    0.000100729658
1.51875    -0.337505643    0.0948102876    0.0000813934548
1.518    -0.341554504    0.0949334029    0.0000589215072
1.51725    -0.345574142    0.0945469596    0.000033554138
1.5165    -0.349554677    0.0936469846    0.00000561644352
1.51575    -0.353488899    0.0922356199    -0.0000244942874
1.515    -0.357372636    0.0903215405    -0.0000563188921
1.51425    -0.361204581    0.0879194201    -0.0000893592448
1.5135    -0.36498687    0.0850499694    -0.00012309869
1.51275    -0.368724732    0.0817397037    -0.000157026737
1.512    -0.372426569    0.0780207414    -0.000190652015
1.51125    -0.376103828    0.0739313378    -0.000223510984
1.5105    -0.37977078    0.069514528    -0.000255174411
1.50975    -0.383444732    0.0648181732    -0.000285262524
1.509    -0.387145615    0.0598943945    -0.000313449111
1.50825    -0.390895937    0.0547989003    -0.000339477956
1.5075    -0.394720558    0.0495906342    -0.000363151187
1.50675    -0.398646318    0.0443306427    -0.000384330964
1.506    -0.402701698    0.0390811019    -0.000402930446
1.50525    -0.406916636    0.0339047124    -0.00041891721
1.5045    -0.411322234    0.028863571    -0.000432309699
1.50375    -0.415950216    0.024018483    -0.000443179077
1.503    -0.420832247    0.0194283193    -0.000451645752
1.50225    -0.425999328    0.0151493066    -0.000457879404
1.5015    -0.431481369    0.0112337782    -0.000462090727
1.50075    -0.437305866    0.00772981318    -0.000464522855
1.5    -0.443497523    0.00468059973    -0.000465442251
1.49925    -0.450076888    0.00212362499    -0.000465120597
1.4985    -0.457060654    0.0000901199957    -0.000463820298
1.49775    -0.464460859    -0.00139566971    -0.00046177839
1.497    -0.472285205    -0.00231655477    -0.000459198977
1.49625    -0.480536589    -0.00266308616    -0.000456253476
1.4955    -0.489212831    -0.00243255812    -0.000453076189
1.49475    -0.498306651    -0.00162946328    -0.000449761202
1.494    -0.507804935    -0.000264974437    -0.000446366957
1.49325    -0.517689079    0.0016436853    -0.000442927825
1.4925    -0.527934795    0.00407316972    -0.000439449172
1.49175    -0.538512201    0.00699398461    -0.000435906766
1.491    -0.549385956    0.0103709433    -0.000432247607
1.49025    -0.560515645    0.0141637961    -0.000428390644
1.4895    -0.571856761    0.0183276409    -0.000424225378
1.48875    -0.583361217    0.0228135666    -0.000419616284
1.488    -0.59497774    0.0275691156    -0.000414400998
1.48725    -0.606652274    0.0325391554    -0.000408397262
1.4865    -0.618328337    0.0376662978    -0.000401402387
1.48575    -0.629947491    0.0428917637    -0.000393198049
1.485    -0.641450126    0.0481557584    -0.00038356015
1.48425    -0.652776819    0.0533982907    -0.000372261474
1.4835    -0.663868552    0.0585596633    -0.000359091362
1.48275    -0.674667181    0.0635814726    -0.000343863781
1.482    -0.68511572    0.0684074591    -0.000326428045
1.48125    -0.695159235    0.0729844873    -0.00030666732
1.4805    -0.7047451    0.0772633015    -0.000284512877
1.47975    -0.713823205    0.0811990135    -0.00025994389
1.479    -0.72234644    0.0847521533    -0.00023299183
1.47825    -0.730270832    0.0878888005    -0.000203718721
1.4775    -0.737555646    0.0905809209    -0.000172229071
1.47675    -0.744164551    0.0928065985    -0.000138657822
1.476    -0.750065408    0.0945500666    -0.000103175146
1.47525    -0.755230994    0.0958024487    -0.0000659789861
1.4745    -0.759639009    0.0965611421    -0.0000272925126
1.47375    -0.763272471    0.0968298787    0.0000126507495
1.473    -0.766119515    0.0966180283    0.0000536065364
1.47225    -0.768173623    0.0959408589    0.0000953184696
1.4715    -0.769433183    0.0948190087    0.000137529537
1.47075    -0.769901914    0.0932782425    0.000179980862
1.47    -0.769588381    0.0913487082    0.000222415536
1.46925    -0.76850587    0.0890642312    0.000264568943
1.4685    -0.766671999    0.0864609353    0.000306173804
1.46775    -0.764108109    0.0835768952    0.000346964263
1.467    -0.760840299    0.0804516468    0.00038668791
1.46625    -0.756898979    0.077125681    0.000425108925
1.4655    -0.752318995    0.0736401146    0.000462015844
1.46475    -0.747139126    0.0700358487    0.000497234434
1.464    -0.741402519    0.066353246    0.000530619646
1.46325    -0.735156761    0.0626319754    0.000562056667
1.4625    -0.728453889    0.0589099866    0.000591449542
1.46175    -0.721350846    0.0552223853    0.000618713058
1.461    -0.713908718    0.0516012526    0.000643764727
1.46025    -0.706192777    0.0480751405    0.000666524547
1.4595    -0.698272548    0.0446688578    0.000686917329
1.45875    -0.69022112    0.0414036933    0.000704880139
1.458    -0.682114741    0.0382971928    0.00072036422
1.45725    -0.674032364    0.0353633178    0.000733343127
1.4565    -0.666055207    0.0326122844    0.000743816212
1.45575    -0.658266661    0.0300503645    0.000751803521
1.455    -0.650751147    0.0276801186    0.000757340458
1.45425    -0.643593061    0.0255005296    0.000760472397
1.4535    -0.63687611    0.023507567    0.000761259523
1.45275    -0.630682454    0.0216937962    0.000759772769
1.452    -0.625092001    0.0200489463    0.000756098532
1.45125    -0.620181016    0.0185606727    0.000750330534
1.4505    -0.616021161    0.0172146774    0.000742570723
1.44975    -0.612678476    0.0159956018    0.000732929808
1.449    -0.610213047    0.0148876942    0.00072152912
1.44825    -0.608678066    0.0138753873    0.000708486605
1.4475    -0.608118922    0.0129434976    0.000693920051
1.44675    -0.608572359    0.0120777607    0.000677929742
1.446    -0.610065943    0.011265097    0.000660595851
1.44525    -0.612617674    0.0104934092    0.000641971149
1.4445    -0.616235602    0.00975185074    0.000622084153
1.44375    -0.620917271    0.00903061268    0.000600943042
1.443    -0.626649544    0.00832099886    0.000578540526
1.44225    -0.633408333    0.00761558348    0.000554860384
1.4415    -0.641159067    0.00690771123    0.000529877438
1.44075    -0.649856899    0.00619118625    0.000503568287
1.44    -0.65944696    0.00546058165    0.000475909419
1.43925    -0.66986531    0.00471124127    0.000446880303
1.4385    -0.681039461    0.00393875295    0.000416462066
1.43775    -0.692889892    0.00313927391    0.00038464563
1.437    -0.705330856    0.00230969139    0.000351428362
1.43625    -0.718271472    0.00144768469    0.000316826245
1.4355    -0.731616739    0.00055146026    0.000280882628
1.43475    -0.745269394    -0.000379321689    0.0002436672
1.434    -0.759131062    -0.00134419288    0.000205278809
1.43325    -0.773103424    -0.00234147049    0.000165840772
1.4325    -0.78708976    -0.00336881262    0.000125506817
1.43175    -0.800995763    -0.00442194282    0.0000844683147
1.431    -0.814731165    -0.00549611036    0.0000429577775
1.43025    -0.828210736    -0.00658465878    0.00000124496082
1.4295    -0.841355159    -0.00767939992    -0.0000403716257
1.42875    -0.854091676    -0.00877092371    -0.0000815712375
1.428    -0.866354893    -0.00984768764    -0.000122025182
1.42725    -0.878087299    -0.010896395    -0.000161405088
1.4265    -0.889239846    -0.0119019261    -0.000199382194
1.42575    -0.899772329    -0.0128474911    -0.000235637343
1.425    -0.909653762    -0.0137150106    -0.00026986327
1.42425    -0.918862323    -0.0144853923    -0.000301786842
1.4235    -0.927385559    -0.0151392309    -0.000331177558
1.42275    -0.935219962    -0.0156567096    -0.000357861348
1.422    -0.942371322    -0.016018784    -0.000381725863
1.42125    -0.948854164    -0.0162071166    -0.000402719838
1.4205    -0.954691783    -0.0162048736    -0.000420847106
1.41975    -0.959915531    -0.0159970171    -0.000436166394
1.419    -0.964564054    -0.0155700425    -0.000448784778
1.41825    -0.968682003    -0.0149132068    -0.000458843564
1.4175    -0.972319987    -0.0140188801    -0.000466511853
1.41675    -0.975533293    -0.0128824961    -0.000471979949
1.416    -0.978381758    -0.0115036403    -0.000475449983
1.41525    -0.980927721    -0.00988606572    -0.000477120697
1.4145    -0.983235505    -0.00803808469    -0.000477180495
1.41375    -0.985369936    -0.005972344    -0.00047579753
1.413    -0.987395899    -0.00370642538    -0.000473119923
1.41225    -0.989376833    -0.00126300725    -0.00046927383
1.4115    -0.991373956    0.00133087022    -0.000464368379
1.41075    -0.993445054    0.00404405708    -0.000458484572
1.41    -0.995643873    0.00684154456    -0.00045167562
1.40925    -0.998019522    0.00968533657    -0.000443961648
1.4085    -1.00061607    0.0125344378    -0.000435331186
1.40775    -1.00347213    0.0153458349    -0.00042573911
1.407    -1.00662028    0.0180751587    -0.000415113627
1.40625    -1.01008737    0.0206781759    -0.000403369274
1.4055    -1.01389528    0.0231115869    -0.000390420352
1.40475    -1.01805997    0.0253342667    -0.000376192981
1.404    -1.02259189    0.0273079118    -0.000360634097
1.40325    -1.02749648    0.0289980735    -0.000343710456
1.4025    -1.03277441    0.0303748059    -0.000325413208
1.40175    -1.0384221    0.0314129774    -0.000305748999
1.401    -1.04443178    0.0320929461    -0.000284734599
1.40025    -1.05079207    0.0324011706    -0.000262400265
1.3995    -1.05748838    0.0323310271    -0.000238783917
1.39875    -1.06450343    0.0318830266    -0.000213928059
1.398    -1.071818    0.0310647202    -0.00018787023
1.39725    -1.07941141    0.0298903014    -0.000160636693
1.3965    -1.08726224    0.0283807205    -0.000132228831
1.39575    -1.09534898    0.0265633009    -0.00010262202
1.395    -1.10365027    0.0244711391    -0.0000717710939
1.39425    -1.11214507    0.0221428269    -0.0000396238526
1.3935    -1.12081322    0.0196217865    -0.00000613353434
1.39275    -1.12963546    0.016955942    0.0000287348285
1.392    -1.1385946    0.0141968782    0.0000649875667
1.39125    -1.14767474    0.0113991879    0.000102597263
1.3905    -1.15686128    0.00861973307    0.00014150189
1.38975    -1.1661408    0.00591598593    0.000181605642
1.389    -1.17550107    0.00334495279    0.000222781264
1.38825    -1.18493043    0.000961305643    0.000264861554
1.3875    -1.1944177    -0.0011830085    0.000307637663
1.38675    -1.20395247    -0.00303957514    0.000350847254
1.386    -1.2135244    -0.00456505756    0.000394180661
1.38525    -1.22312224    -0.00572185688    0.000437280007
1.3845    -1.23273425    -0.00647942467    0.000479747073
1.38375    -1.24234752    -0.00681430016    0.000521149743
1.383    -1.25194775    -0.00671057904    0.000561036548
1.38225    -1.26151884    -0.00616049181    0.000598943121
1.3815    -1.27104299    -0.00516451996    0.000634397222
1.38075    -1.28050082    -0.00373184171    0.000666927076
1.38    -1.28987168    -0.00188020076    0.000696080667
1.37925    -1.29913399    0.000363991934    0.000721432206
1.3785    -1.30826458    0.00296602418    0.00074260573
1.37775    -1.31723956    0.0058835007    0.000759279121
1.377    -1.32603453    0.00906665184    0.000771188589
1.37625    -1.33462518    0.0124591265    0.000778127763
1.3755    -1.34298757    0.0159992842    0.000779956091
1.37475    -1.35109867    0.019621136    0.000776600687
1.374    -1.35893623    0.0232555218    0.000768049754
1.37325    -1.36647973    0.0268310342    0.000754349339
1.3725    -1.37371014    0.0302758121    0.000735600719
1.37175    -1.38061023    0.0335182945    0.000711954605
1.371    -1.3871651    0.036489216    0.000683623016
1.37025    -1.3933625    0.0391229528    0.000650877078
1.3695    -1.39919323    0.0413586783    0.000614056229
1.36875    -1.40465118    0.0431410284    0.000573574506
1.368    -1.40973303    0.0444215755    0.000529924925
1.36725    -1.41443853    0.0451593479    0.000483680468
1.3665    -1.41877085    0.0453220024    0.000435488558
1.36575    -1.42273644    0.0448866462    0.000386062796
1.365    -1.42634523    0.043840243    0.000336170833
1.36425    -1.42960999    0.0421799774    0.000286620622
1.3635    -1.43254575    0.0399133395    0.000238238931
1.36275    -1.43516905    0.0370576128    0.000191841895
1.362    -1.43749762    0.0336397782    0.000148215516
1.36125    -1.43954932    0.0296964174    0.000108091158
1.3605    -1.44134238    0.025272454    0.000072124104
1.35975    -1.44289499    0.0204207226    0.0000408734063
1.359    -1.44422484    0.0152007321    0.0000147952951
1.35825    -1.44534814    0.00967781478    -0.00000576922963
1.3575    -1.44627986    0.00392182367    -0.0000206114955
1.35675    -1.44703396    -0.00199434917    -0.000029658969
1.356    -1.4476228    -0.00799577151    -0.0000329893452
1.35525    -1.44805794    -0.0140069126    -0.0000308331707
1.3545    -1.44834955    -0.0199535987    -0.0000235590953
1.35375    -1.44850737    -0.0257643615    -0.000011663582
1.353    -1.44854024    -0.0313717812    0.0000042447619
1.35225    -1.44845678    -0.036713354    0.0000234535525
1.3515    -1.44826573    -0.0417334609    0.000045180318
1.35075    -1.44797631    -0.0463834111    0.000068598956
1.35    -1.44759832    -0.0506230497    0.0000928734813
1.34925    -1.44714304    -0.0544213936    0.000117189922
1.3485    -1.44662327    -0.057756397    0.000140781003
1.34775    -1.44605319    -0.0606154433    0.000162950827
1.347    -1.44544867    -0.0629950068    0.000183095244
1.34625    -1.4448272    -0.0649007565    0.000200704749
1.3455    -1.4442079    -0.0663471905    0.000215368488
1.34475    -1.44361149    -0.0673560243    0.000226778603
1.344    -1.44306014    -0.0679558149    0.000234739642
1.34325    -1.44257724    -0.0681802544    0.00023917059
1.3425    -1.44218694    -0.0680680336    0.000240109161
1.34175    -1.44191369    -0.0676615322    0.000237692434
1.341    -1.44178198    -0.0670053989    0.000232154447
1.34025    -1.44181557    -0.0661457282    0.000223802861
1.3395    -1.44203759    -0.0651285509    0.000212987763
1.33875    -1.44247012    -0.0639986999    0.00020007892
1.338    -1.44313458    -0.0627987751    0.000185444991
1.33725    -1.44405115    -0.061568068    0.000169433348
1.3365    -1.44523825    -0.0603419255    0.000152357315
1.33575    -1.44671266    -0.0591507382    0.000134492789
1.335    -1.44848915    -0.0580199432    0.000116070987
1.33425    -1.45057988    -0.0569694215    0.0000972775604
1.3335    -1.45299512    -0.0560134105    0.0000782492494
1.33275    -1.45574353    -0.0551612211    0.0000590788029
1.332    -1.45883134    -0.0544169716    0.0000398134136
1.33125    -1.46226289    -0.0537805759    0.0000204638284
1.3305    -1.46604077    -0.0532476503    0.00000102259368
1.32975    -1.47016586    -0.0528104264    -0.00001851611
1.329    -1.47463772    -0.05245813    -0.0000381504409
1.32825    -1.47945446    -0.0521775719    -0.0000578734846
1.3275    -1.48461321    -0.0519540037    -0.0000776701729
1.32675    -1.49010941    -0.0517719828    -0.0000975025978
1.326    -1.49593702    -0.0516156905    -0.000117315252
1.32525    -1.50208819    -0.0514691729    -0.000137032835
1.3245    -1.50855358    -0.0513171237    -0.000156564083
1.32375    -1.51532262    -0.0511449407    -0.000175800158
1.323    -1.52238331    -0.0509390132    -0.000194613887
1.32225    -1.52972213    -0.0506868445    -0.000212854756
1.3215    -1.53732421    -0.0503772338    -0.000230349033
1.32075    -1.54517361    -0.0500007274    -0.000246899035
1.32    -1.55325352    -0.0495493945    -0.000262285476
1.31925    -1.56154623    -0.0490171794    -0.000276271225
1.3185    -1.57003344    -0.0483994891    -0.000288616061
1.31775    -1.5786954    -0.047693665    -0.000299084625
1.317    -1.58751129    -0.0468985997    -0.000307451845
1.31625    -1.59645831    -0.0460141428    -0.000313511753
1.3155    -1.60551257    -0.0450415529    -0.00031708549
1.31475    -1.61464877    -0.0439829455    -0.0003180202
1.314    -1.62384084    -0.0428415831    -0.000316197907
1.31325    -1.63306123    -0.0416214149    -0.000311549508
1.3125    -1.64228151    -0.0403271254    -0.000304054972
1.31175    -1.65147251    -0.0389642199    -0.000293746879
1.311    -1.66060433    -0.0375387264    -0.000280707333
1.31025    -1.66964708    -0.0360572426    -0.000265066153
1.3095    -1.67857105    -0.03452681    -0.000246998272
1.30875    -1.68734724    -0.0329548401    -0.000226717233
1.308    -1.69594711    -0.0313491718    -0.000204467226
1.30725    -1.70434283    -0.0297180588    -0.000180516471
1.3065    -1.71250726    -0.0280702137    -0.000155147766
1.30575    -1.72041455    -0.0264148643    -0.000128653223
1.305    -1.72804011    -0.0247616582    -0.000101321286
1.30425    -1.73536135    -0.0231205656    -0.0000734263335
1.3035    -1.74235853    -0.0215016596    -0.0000452290838
1.30275    -1.74901459    -0.019915026    -0.0000169836114
1.302    -1.7553159    -0.0183704265    0.0000110716693
1.30125    -1.76125277    -0.0168770744    0.0000387023457
1.3005    -1.76681966    -0.0154441441    0.0000656761191
1.29975    -1.77201518    -0.0140808093    0.0000917511318
1.299    -1.7768431    -0.0127954872    0.000116675557
1.29825    -1.78131175    -0.0115961464    0.000140185447
1.2975    -1.78543478    -0.0104894167    0.000162006851
1.29675    -1.78923025    -0.00948120356    0.000181859896
1.296    -1.79272133    -0.00857590827    0.000199473864
1.29525    -1.79593543    -0.00777715104    0.000214600326
1.2945    -1.79890465    -0.0070870599    0.000227027995
1.29375    -1.80166519    -0.00650679738    0.000236572854
1.293    -1.80425661    -0.0060359171    0.000243084804
1.29225    -1.80672097    -0.00567288074    0.000246448497
1.2915    -1.80910213    -0.00541496087    0.000246580484
1.29075    -1.8114455    -0.00525840029    0.000243443129
1.29    -1.81379613    -0.00519879016    0.000237048079
1.28925    -1.81619836    -0.00523076814    0.000227453212
1.2885    -1.81869425    -0.00534884657    0.000214766982
1.28775    -1.821323    -0.00554749961    0.00019915566
1.287    -1.82412028    -0.00582114432    0.000180847223
1.28625    -1.82711716    -0.00616463197    0.0001601293
1.2855    -1.83033988    -0.00657213744    0.000137350419
1.28475    -1.83380898    -0.0070374056    0.000112908692
1.284    -1.83753904    -0.00755375646    0.0000872482478
1.28325    -1.8415391    -0.00811471339    0.0000608386904
1.2825    -1.845812    -0.00871358389    0.0000341631988
1.28175    -1.85035489    -0.00934305593    0.00000770569517
1.281    -1.85515868    -0.00999617007    -0.0000180617987
1.28025    -1.86020863    -0.0106665054    -0.0000426916631
1.2795    -1.86548461    -0.011347549    -0.0000657669211
1.27875    -1.87096137    -0.0120330996    -0.0000869282265
1.278    -1.87660875    -0.0127170951    -0.000105882532
1.27725    -1.88239288    -0.0133939937    -0.000122408259
1.2765    -1.88827625    -0.014058385    -0.000136360495
1.27575    -1.8942186    -0.0147057706    -0.000147669538
1.275    -1.90017749    -0.0153318591    -0.000156339559
1.27425    -1.90610956    -0.0159328799    -0.000162447644
1.2735    -1.91196994    -0.0165051803    -0.000166147055
1.27275    -1.91771417    -0.0170453173    -0.000167656389
1.272    -1.92329768    -0.0175498362    -0.000167246924
1.27125    -1.92867785    -0.0180155282    -0.000165227417
1.2705    -1.93381433    -0.0184393279    -0.00016193551
1.26975    -1.93867095    -0.0188186601    -0.000157732543
1.269    -1.94321521    -0.0191513763    -0.000152990188
1.26825    -1.94741917    -0.019436271    -0.000148084166
1.2675    -1.9512595    -0.0196730626    -0.000143379217
1.26675    -1.95471857    -0.0198629215    -0.000139218017
1.266    -1.95778472    -0.0200090292    -0.00013591289
1.26525    -1.96045174    -0.0201156737    -0.00013373991
1.2645    -1.96271853    -0.0201881816    -0.000132924579
1.26375    -1.96458903    -0.0202331992    -0.00013363551
1.263    -1.96607176    -0.0202583967    -0.000135977752
1.26225    -1.96717939    -0.020271844    -0.000139991628
1.2615    -1.96792802    -0.0202812662    -0.000145644403
1.26075    -1.96833688    -0.020294493    -0.000152824391
1.26    -1.96842761    -0.0203189297    -0.000161343426
1.25925    -1.96822377    -0.0203606535    -0.000170938233
1.2585    -1.96774993    -0.0204246948    -0.000181285199
1.25775    -1.96703144    -0.0205138575    -0.000192007403
1.257    -1.96609421    -0.0206287479    -0.000202689264
1.25625    -1.96496469    -0.0207674496    -0.000212888309
1.2555    -1.96366882    -0.020925485    -0.000222157756
1.25475    -1.96223196    -0.02109577    -0.000230051732
1.254    -1.96067887    -0.0212684357    -0.00023614394
1.25325    -1.9590336    -0.0214312803    -0.000240038469
1.2525    -1.95731947    -0.0215704264    -0.000241391676
1.25175    -1.95555919    -0.0216701714    -0.000239911996
1.251    -1.95377527    -0.0217136757    -0.000235387382
1.25025    -1.95199088    -0.0216829084    -0.000227691779
1.2495    -1.95022903    -0.021559545    -0.000216792351
1.24875    -1.94851359    -0.0213260362    -0.000202744922
1.248    -1.94686878    -0.0209667448    -0.000185702618
1.24725    -1.94531944    -0.0204684237    -0.000165906864
1.2465    -1.94389119    -0.019819878    -0.000143686341
1.24575    -1.94261059    -0.0190136367    -0.000119442685
1.245    -1.94150539    -0.018046074    -0.0000936416656
1.24425    -1.94060483    -0.0169178966    -0.0000668017655
1.2435    -1.93993948    -0.0156336643    -0.0000394816465
1.24275    -1.93954109    -0.0142019962    -0.0000122683219
1.242    -1.93944213    -0.0126359729    0.0000142294886
1.24125    -1.93967588    -0.0109528191    0.0000394007107
1.2405    -1.94027599    -0.00917349802    0.0000626536067
1.23975    -1.94127574    -0.00732264546    0.0000834422994
1.239    -1.94270747    -0.0054278983    0.000101290743
1.23825    -1.94460168    -0.0035194971    0.000115818866
1.2375    -1.94698688    -0.00162937752    0.000126750501
1.23675    -1.9498882    0.000210555726    0.000133925054
1.236    -1.95332731    0.00196731382    0.000137305202
1.23525    -1.95732144    0.00360856798    0.000136985717
1.2345    -1.96188327    0.0051038617    0.000133195239
1.23375    -1.96702023    0.00642561235    0.000126286265
1.233    -1.97273451    0.00754970731    0.00011672076
1.23225    -1.97902218    0.00845649813    0.00010504605
1.2315    -1.98587291    0.00913114937    0.0000918804859
1.23075    -1.99326999    0.00956399473    0.0000778908048
1.23    -2.0011901    0.00975056312    0.0000637771938
1.22925    -2.00960411    0.00969078381    0.0000502338952
1.2285    -2.01847672    0.00938956942    0.0000379251748
1.22775    -2.0277667    0.00885671106    0.0000274647196
1.227    -2.0374273    0.00810687544    0.0000194086204
1.22625    -2.04740673    0.00715902064    0.0000142250069
1.2255    -2.0576493    0.00603514912    0.0000122959861
1.22475    -2.06809595    0.00475942814    0.0000139095268
1.224    -2.07868511    0.00335739307    0.0000192566588
1.22325    -2.0893536    0.00185550439    0.0000284260994
1.2225    -2.10003738    0.000280611102    0.0000413952492
1.22175    -2.11067183    -0.00134112388    0.0000580441157
1.221    -2.12119298    -0.00298423138    0.0000781615519
1.22025    -2.13153773    -0.00462493969    0.000101463626
1.2195    -2.14164565    -0.00624166379    0.000127603102
1.21875    -2.15145955    -0.00781617329    0.000156174202
1.218    -2.16092742    -0.00933354194    0.000186716306
1.21725    -2.17000264    -0.0107814775    0.000218737364
1.2165    -2.17864554    -0.0121498465    0.000251722825
1.21575    -2.18682372    -0.0134322831    0.000285151904
1.215    -2.1945132    -0.0146253268    0.000318498948
1.21425    -2.20169884    -0.0157276963    0.000351241925
1.2135    -2.20837467    -0.0167392142    0.000382855291
1.21275    -2.21454452    -0.0176610174    0.000412815538
1.212    -2.22022164    -0.0184940488    0.000440607204
1.21125    -2.22542905    -0.0192393963    0.000465724491
1.2105    -2.23019837    -0.019898154    0.000487692059
1.20975    -2.23457004    -0.0204701808    0.000506064655
1.209    -2.23859267    -0.0209546968    0.000520439344
1.20825    -2.24232256    -0.0213502218    0.000530445681
1.2075    -2.2458214    -0.0216551042    0.00053576767
1.20675    -2.24915571    -0.0218667369    0.000536142097
1.206    -2.25239511    -0.0219814376    0.000531376726
1.20525    -2.25561136    -0.0219952316    0.00052134352
1.2045    -2.25887625    -0.0219039564    0.000506001617
1.20375    -2.26226021    -0.0217041763    0.000485392421
1.203    -2.2658312    -0.0213931195    0.000459658648
1.20225    -2.269653    -0.0209691847    0.000429035335
1.2015    -2.27378396    -0.0204311502    0.000393844987
1.20075    -2.27827597    -0.0197792014    0.00035449206
1.2    -2.28317312    -0.0190147886    0.000311452604
1.19925    -2.28851151    -0.0181413251    0.000265268048
1.1985    -2.29431769    -0.0171641947    0.000216529903
1.19775    -2.30060917    -0.0160911532    0.000165865217
1.197    -2.30739317    -0.0149323282    0.000113932219
1.19625    -2.31466695    -0.0137000539    0.0000614093989
1.1955    -2.32241729    -0.0124089738    0.00000898350849
1.19475    -2.33062121    -0.0110759576    -0.0000426606629
1.194    -2.33924527    -0.00971981117    -0.0000928542413
1.19325    -2.34824712    -0.00836119527    -0.000140951354
1.1925    -2.35757559    -0.00702161763    -0.000186342915
1.19175    -2.36717202    -0.00572383327    -0.000228468245
1.191    -2.37697115    -0.0044905864    -0.000266826702
1.19025    -2.38690188    -0.00334427823    -0.000300988445
1.1895    -2.39688939    -0.00230627024    -0.000330601986
1.18875    -2.40685621    -0.00139627417    -0.000355400798
1.188    -2.41672381    -0.000632117611    -0.000375205646
1.18725    -2.42641475    -0.0000295317234    -0.000389925064
1.1865    -2.43585423    0.000397761055    -0.00039955652
1.18575    -2.4449717    0.000638550694    -0.000404186003
1.185    -2.45370219    0.00068455185    -0.000403994208
1.18425    -2.46198739    0.000530738694    -0.000399240861
1.1835    -2.46977695    0.000174836361    -0.000390253669
1.18275    -2.47702949    -0.000382604978    -0.000377409268
1.182    -2.48371326    -0.00113777648    -0.000361116652
1.18125    -2.48980725    -0.00208316262    -0.000341807545
1.1805    -2.49530138    -0.00320865478    -0.000319934065
1.17975    -2.50019688    -0.00450078782    -0.000295947931
1.179    -2.50450622    -0.00594428754    -0.000270293022
1.17825    -2.50825311    -0.00752138135    -0.000243400331
1.1775    -2.51147242    -0.00921265568    -0.000215675808
1.17675    -2.51420986    -0.0109969202    -0.000187499607
1.176    -2.51652039    -0.0128520317    -0.000159215303
1.17525    -2.51846784    -0.0147550246    -0.00013114324
1.1745    -2.52012311    -0.0166826887    -0.000103577032
1.17375    -2.52156366    -0.0186114867    -0.0000767859489
1.173    -2.52287136    -0.020518773    -0.0000510115991
1.17225    -2.52413166    -0.022382865    -0.0000264812605
1.1715    -2.52543149    -0.0241834826    -0.00000340346332
1.17075    -2.52685857    -0.0259012151    0.0000180165686
1.17    -2.52849936    -0.0275188913    0.0000375775166
1.16925    -2.53043856    -0.0290208255    0.0000550727393
1.1685    -2.53275716    -0.030393754    0.0000702974241
1.16775    -2.53553229    -0.0316283965    0.0000830394188
1.167    -2.53883499    -0.0327188852    0.0000930849024
1.16625    -2.54272994    -0.0336630054    0.000100233332
1.1655    -2.54727375    -0.0344628844    0.000104318623
1.16475    -2.55251451    -0.035123922    0.000105222561
1.164    -2.55849085    -0.0356565137    0.000102878881
1.16325    -2.5652321    -0.0360742771    0.0000972855203
1.1625    -2.57275787    -0.0363935056    0.0000885063903
1.16175    -2.58107849    -0.0366325898    0.0000766745683
1.161    -2.590194    -0.0368113217    0.0000619820925
1.16025    -2.60009438    -0.0369500926    0.0000446790205
1.1595    -2.61075932    -0.0370691526    0.0000250667937
1.15875    -2.62215935    -0.0371874408    0.00000349297254
1.158    -2.6342553    -0.0373219848    -0.0000196590404
1.15725    -2.64700008    -0.0374873329    -0.0000439752865
1.1565    -2.66033865    -0.0376955706    -0.000069018593
1.15575    -2.67420966    -0.0379554852    -0.0000943341117
1.155    -2.68854544    -0.0382719843    -0.000119462859
1.15425    -2.7032738    -0.0386459552    -0.000143946347
1.1535    -2.71831855    -0.0390749712    -0.000167336173
1.15275    -2.73360149    -0.0395531975    -0.000189201352
1.152    -2.74904305    -0.0400710343    -0.000209126668
1.15125    -2.76456305    -0.0406153992    -0.000226719585
1.1505    -2.78008274    -0.0411699447    -0.000241628145
1.14975    -2.79552652    -0.0417158265    -0.000253557713
1.149    -2.81082279    -0.0422318172    -0.000262277211
1.14825    -2.82590439    -0.0426946219    -0.000267631462
1.1475    -2.84070917    -0.0430797505    -0.000269539124
1.14675    -2.85518118    -0.0433621819    -0.000267981932
1.146    -2.86927113    -0.0435170795    -0.000263006233
1.14525    -2.88293695    -0.0435206321    -0.000254709356
1.1445    -2.89614473    -0.0433507644    -0.000243239461
1.14375    -2.90886888    -0.042987618    -0.000228781214
1.143    -2.92109077    -0.0424137167    -0.000211542263
1.14225    -2.93279922    -0.0416152856    -0.000191749448
1.1415    -2.94398986    -0.0405824126    -0.000169640719
1.14075    -2.95466535    -0.0393092853    -0.00014545912
1.14    -2.96483432    -0.0377940524    -0.000119433411
1.13925    -2.97451145    -0.0360390323    -0.0000917760083
1.1385    -2.98371649    -0.0340504547    -0.0000626741189
1.13775    -2.99247305    -0.0318385059    -0.0000322849236
1.137    -3.00080882    -0.0294168928    -0.000000735610188
1.13625    -3.00875383    -0.0268024431    0.0000318774749
1.1355    -3.01634017    -0.0240145432    0.0000654718578
1.13475    -3.02360122    -0.0210760418    0.000099981918
1.134    -3.03057103    -0.0180114205    0.000135348721
1.13325    -3.03728293    -0.0148469288    0.000171513691
1.1325    -3.04376888    -0.0116108669    0.000208406646
1.13175    -3.05005865    -0.00833197812    0.000245942206
1.131    -3.05617964    -0.00503965922    0.000284029281
1.13025    -3.06215608    -0.00176274977    0.000322562181
1.1295    -3.0680092    0.00147064115    0.000361404736
1.12875    -3.07375672    0.00463335097    0.000400387831
1.128    -3.0794124    0.00769987897    0.000439295483
1.12725    -3.08498593    0.0106465696    0.000477860131
1.1265    -3.09048281    0.0134517257    0.000515759559
1.12575    -3.09590464    0.0160965046    0.000552623318
1.125    -3.10124885    0.0185650326    0.000588028264
1.12425    -3.10650908    0.0208442174    0.000621520219
1.1235    -3.1116748    0.0229240327    0.000652616339
1.12275    -3.11673142    0.0247973553    0.00068083008
1.122    -3.12166033    0.0264598755    0.000705679948
1.12125    -3.12643961    0.0279092242    0.000726714463
1.1205    -3.13104491    0.0291451028    0.00074352638
1.11975    -3.13544919    0.0301689491    0.000755773413
1.119    -3.13962428    0.030983062    0.000763183512
1.11825    -3.14354104    0.0315912599    0.00076556384
1.1175    -3.14717041    0.0319982015    0.000762806781
1.11675    -3.15048405    0.0322087088    0.00075489396
1.116    -3.15345523    0.0322283628    0.000741890353
1.11525    -3.15605943    0.0320635877    0.000723947171
1.1145    -3.15827511    0.0317215241    0.000701287829
1.11375    -3.16008452    0.0312099477    0.000674199912
1.113    -3.161474    0.0305375238    0.000643015013
1.11225    -3.16243456    0.0297133797    0.000608083029
1.1115    -3.16296196    0.028747473    0.000569763965
1.11075    -3.16305632    0.0276502734    0.000528422233
1.11    -3.16272195    0.0264326564    0.00048441541
1.10925    -3.16196739    0.0251059043    0.000438086942
1.1085    -3.16080521    0.0236809457    0.000389769692
1.10775    -3.15925233    0.022168582    0.000339768622
1.107    -3.15732935    0.0205798439    0.000288366825
1.10625    -3.15506041    0.0189265759    0.000235815817
1.1055    -3.15247247    0.0172203436    0.000182344163
1.10475    -3.14959506    0.0154725313    0.000128142856
1.104    -3.14645925    0.0136946547    0.0000733680734
1.10325    -3.14309708    0.0118987061    0.0000181436172
1.1025    -3.1395407    0.0100974596    -0.0000374381209
1.10175    -3.13582218    0.00830427839    -0.0000933100912
1.101    -3.13197314    0.00653173127    -0.000149426767
1.10025    -3.12802444    0.004792542    -0.000205756478
1.0995    -3.12400542    0.00309962623    -0.00026228918
1.09875    -3.11994425    0.00146574414    -0.000319029542
1.098    -3.11586721    -0.0000966080334    -0.000375994889
1.09725    -3.11179888    -0.00157523334    -0.000433200756
1.0965    -3.10776209    -0.00295872012    -0.000490644733
1.09575    -3.10377829    -0.00423655733    -0.000548293917
1.095    -3.0998674    -0.00540071714    -0.000606066805
1.09425    -3.09604778    -0.00644470095    -0.000663816405
1.0935    -3.09233649    -0.00736439991    -0.00072132244
1.09275    -3.08874944    -0.00815780771    -0.000778275796
1.092    -3.08530093    -0.00882468345    -0.00083427705
1.09125    -3.08200446    -0.00936749548    -0.000888844877
1.0905    -3.07887189    -0.00979057873    -0.000941420766
1.08975    -3.07591354    -0.0101000754    -0.000991376717
1.089    -3.07313832    -0.0103042551    -0.00103802228
1.08825    -3.07055346    -0.0104129379    -0.00108061922
1.0875    -3.06816429    -0.0104371833    -0.00111839892
1.08675    -3.06597453    -0.0103888347    -0.0011505943
1.086    -3.06398579    -0.01028003    -0.00117647337
1.08525    -3.06219803    -0.0101226962    -0.00119536977
1.0845    -3.06060892    -0.00992849458    -0.00120671001
1.08375    -3.05921415    -0.0097082839    -0.00121004092
1.083    -3.05800731    -0.00947215231    -0.00120504027
1.08225    -3.05697942    -0.00922869844    -0.00119152669
1.0815    -3.05611929    -0.00898502755    -0.00116946473
1.08075    -3.05541269    -0.00874685899    -0.00113895777
1.08    -3.05484255    -0.0085181114    -0.00110025045
1.07925    -3.05438932    -0.00830169469    -0.00105371197
1.0785    -3.05403149    -0.0080993835    -0.000999812481
1.07775    -3.0537453    -0.00791172555    -0.000939103697
1.077    -3.05350586    -0.00773788409    -0.000872204211
1.07625    -3.05328692    -0.00757593655    -0.000799790992
1.0755    -3.05306146    -0.00742310827    -0.000722572934
1.07475    -3.05280186    -0.00727580899    -0.000641277277
1.074    -3.05248086    -0.00712984686    -0.000556645577
1.07325    -3.05207171    -0.00698017304    -0.000469431526
1.0725    -3.05154777    -0.0068212563    -0.000380402997
1.07175    -3.05088389    -0.00664708825    -0.000290333201
1.071    -3.05005648    -0.00645122382    -0.000199985775
1.07025    -3.0490442    -0.00622738846    -0.000110097008
1.0695    -3.04782874    -0.00596985681    -0.0000213558071
1.06875    -3.04639568    -0.00567293872    0.0000656096378
1.068    -3.04473474    -0.00533143533    0.000150250869
1.06725    -3.04284098    -0.00494043061    0.000232104508
1.0665    -3.04071503    -0.00449552567    0.000310798158
1.06575    -3.0383649    -0.00399270652    0.000386040887
1.065    -3.03580546    -0.00342889203    0.000457620101
1.06425    -3.03305851    -0.00280158178    0.000525402856
1.0635    -3.03015357    -0.00210882973    0.000589330619
1.06275    -3.02712736    -0.00134901595    0.000649399972
1.062    -3.02402375    -0.000520952267    0.000705662262
1.06125    -3.02089374    0.000376056105    0.000758197841
1.0605    -3.01779532    0.00134226127    0.000807100349
1.05975    -3.01479279    0.00237771748    0.000852461011
1.059    -3.01195595    0.00348223908    0.000894367064
1.05825    -3.00935908    0.00465571126    0.000932883707
1.0575    -3.00708009    0.00589812034    0.000968058252
1.05675    -3.0051983    0.00720956139    0.000999901642
1.056    -3.00379338    0.00859045797    0.00102838749
1.05525    -3.00294388    0.0100415689    0.00105344357
1.0545    -3.00272539    0.0115643376    0.00107496346
1.05375    -3.00320898    0.0131610148    0.00109280525
1.053    -3.00445957    0.0148341753    0.00110680101
1.05225    -3.00653446    0.0165870976    0.00111675284
1.0515    -3.00948252    0.018423576    0.00112244483
1.05075    -3.01334228    0.020347688    0.00112365027
1.05    -3.01814149    0.0223638148    0.00112015047
1.04925    -3.02389562    0.0244764967    0.00111175301
1.0485    -3.03060848    0.0266897483    0.00109830403
1.04775    -3.0382715    0.0290062164    0.00107971054
1.047    -3.04686347    0.0314265964    0.00105595537
1.04625    -3.05635133    0.0339488201    0.00102710569
1.0455    -3.06669109    0.03656776    0.000993327655
1.04475    -3.0778279    0.0392744459    0.000954892236
1.044    -3.08969667    0.0420562893    0.000912175485
1.04325    -3.10222307    0.0448965269    0.000865652606
1.0425    -3.11532532    0.0477742982    0.000815895831
1.04175    -3.12891554    0.0506647419    0.000763563843
1.041    -3.14290158    0.0535388987    0.000709377606
1.04025    -3.15718865    0.0563644883    0.000654100925
1.0395    -3.17168063    0.059105788    0.000598517562
1.03875    -3.1862812    0.0617243651    0.000543411749
1.038    -3.20089598    0.0641801341    0.000489542563
1.03725    -3.21543335    0.0664315121    0.000437621755
1.0365    -3.22980514    0.0684364224    0.000388287252
1.03575    -3.24392718    0.0701524412    0.000342088172
1.035    -3.25772084    0.0715383967    0.000299468351
1.03425    -3.27111399    0.0725546246    0.000260760811
1.0335    -3.28404181    0.0731637731    0.000226181807
1.03275    -3.296447    0.0733309501    0.000195832285
1.032    -3.30828027    0.073024752    0.000169700656
1.03125    -3.31950137    0.072217515    0.000147670679
1.0305    -3.33007812    0.0708858271    0.000129526417
1.02975    -3.33998723    0.0690106987    0.000114962446
1.029    -3.34921348    0.0665783952    0.000103589619
1.02825    -3.35775038    0.0635805896    0.0000949355658
1.0275    -3.36559893    0.06001482    0.0000884508949
1.02675    -3.37276785    0.0558843771    0.0000835227471
1.026    -3.37927223    0.0511985503    0.0000794928519
1.02525    -3.38513339    0.0459727192    0.0000756749507
1.0245    -3.39037711    0.0402285286    0.0000713769682
1.02375    -3.39503403    0.0339936828    0.0000659188585
1.023    -3.39913809    0.0273020182    0.0000586542525
1.02225    -3.40272624    0.020193114    0.0000489901947
1.0215    -3.40583708    0.0127122942    0.0000364088543
1.02075    -3.40851056    0.00491002504    0.0000204827231
1.02    -3.41078709    -0.00315825657    0.000000898249701
1.01925    -3.41270712    -0.011433135    -0.000022541974
1.0185    -3.4143105    -0.0198519118    -0.0000499099282
1.01775    -3.4156361    -0.0283483853    -0.0000811549141
1.017    -3.41672087    -0.0368536577    -0.000116110596
1.01625    -3.41760031    -0.0452965865    -0.000154507309
1.0155    -3.4183083    -0.0536049466    -0.000195974206
1.01475    -3.41887693    -0.0617059716    -0.000240051515
1.014    -3.41933708    -0.0695277258    -0.000286189556
1.01325    -3.41971819    -0.0769999863    -0.000333760066
1.0125    -3.42004876    -0.0840552792    -0.00038207803
1.01175    -3.42035672    -0.0906298726    -0.000430426245
1.011    -3.42066988    -0.0966647014    -0.000478064553
1.01025    -3.42101551    -0.102106831    -0.000524238101
1.0095    -3.42142115    -0.106910107    -0.000568190447
1.00875    -3.4219147    -0.11103623    -0.000609178781
1.008    -3.42252475    -0.11445504    -0.000646508953
1.00725    -3.42328016    -0.11714532    -0.000679553039
1.0065    -3.42421014    -0.119094772    -0.000707769325
1.00575    -3.4253439    -0.120300491    -0.000730706828
1.005    -3.4267105    -0.120768385    -0.000748012737
1.00425    -3.42833858    -0.120513532    -0.000759429605
1.0035    -3.43025641    -0.119559744    -0.000764805196
1.00275    -3.43249092    -0.11793928    -0.00076408665
1.002    -3.43506765    -0.115691902    -0.000757329072
1.00125    -3.43801059    -0.112864356    -0.000744683429
1.0005    -3.44134123    -0.109509454    -0.00072638791
0.99975    -3.44507822    -0.10568475    -0.000702761568
0.999    -3.44923698    -0.101451599    -0.000674186455
0.99825    -3.45382953    -0.0968735538    -0.000641096555
0.9975    -3.45886449    -0.0920157636    -0.000603965035
0.99675    -3.46434603    -0.0869437765    -0.000563287985
0.996    -3.47027393    -0.0817228269    -0.000519573852
0.99525    -3.47664293    -0.0764162817    -0.000473334121
0.9945    -3.48344311    -0.0710844139    -0.000425067496
0.99375    -3.49065949    -0.0657831703    -0.000375252234
0.993    -3.49827214    -0.0605635004    -0.00032434097
0.99225    -3.50625603    -0.0554706918    -0.000272757437
0.9915    -3.51458176    -0.0505438726    -0.000220893189
0.99075    -3.52321589    -0.0458154448    -0.000169102583
0.99    -3.53212121    -0.0413111597    -0.000117701812
0.98925    -3.54125734    -0.0370503808    -0.0000669731488
0.9885    -3.55058136    -0.0330463293    -0.000017167233
0.98775    -3.56004847    -0.0293068094    0.0000315085714
0.987    -3.56961276    -0.0258341096    0.0000788905422
0.98625    -3.57922706    -0.022626135    0.000124852843
0.9855    -3.5888444    -0.0196764334    0.000169301412
0.98475    -3.59841912    -0.016975465    0.000212166215
0.984    -3.60790752    -0.0145112811    0.00025338835
0.98325    -3.61726824    -0.0122707422    0.000292914164
0.9825    -3.62646399    -0.010240355    0.000330681492
0.98175    -3.63546088    -0.00840735457    0.000366602267
0.981    -3.64422897    -0.00676043415    0.000400563575
0.98025    -3.65274262    -0.00529048176    0.000432423716
0.9795    -3.66098032    -0.00399075176    0.000462012795
0.97875    -3.66892485    -0.00285748994    0.000489140219
0.978    -3.67656328    -0.00188999012    0.000513612661
0.97725    -3.68388639    -0.00109058904    0.000535234178
0.9765    -3.69088841    -0.000464855752    0.0005538111
0.97575    -3.69756645    -0.0000211597821    0.000569164129
0.975    -3.70392036    0.000229297349    0.000581136929
0.97425    -3.70995176    0.000273679826    0.000589619056
0.9735    -3.71566367    0.0000978932274    0.000594546987
0.97275    -3.72105999    -0.000312288946    0.000595925459
0.972    -3.72614395    -0.000969924119    0.000593829851
0.97125    -3.7309181    -0.00188615798    0.000588413435
0.9705    -3.73538311    -0.00306883888    0.00057989506
0.96975    -3.739538    -0.0045218646    0.00056855933
0.969    -3.74337875    -0.00624378334    0.000554738198
0.96825    -3.74689905    -0.00822682625    0.00053878718
0.9675    -3.75008999    -0.0104568658    0.000521064364
0.96675    -3.75294043    -0.0129129597    0.00050191128
0.966    -3.75543677    -0.015567042    0.000481641562
0.96525    -3.75756382    -0.0183841628    0.000460528887
0.9645    -3.75930573    -0.0213229018    0.000438803325
0.96375    -3.76064634    -0.0243354552    0.00041664006
0.963    -3.76157015    -0.0273686942    0.000394161599
0.96225    -3.76206311    -0.0303644174    0.000371419887
0.9615    -3.76211337    -0.0332609986    0.000348400965
0.96075    -3.76171196    -0.0359948937    0.000325014629
0.96    -3.76085466    -0.038502469    0.00030110079
0.95925    -3.75954276    -0.0407212138    0.000276437699
0.9585    -3.75778416    -0.0425897391    0.000250745393
0.95775    -3.75559452    -0.0440495719    0.000223702325
0.957    -3.75299745    -0.0450464164    0.000194962902
0.95625    -3.75002486    -0.0455317677    0.000164169432
0.9555    -3.7467174    -0.0454644231    0.000130971145
0.95475    -3.74312393    -0.0448112497    0.000095036146
0.954    -3.73930107    -0.0435477899    0.0000560693559
0.95325    -3.73531236    -0.0416600945    0.0000138325979
0.9525    -3.73122811    -0.0391450267    -0.000031846239
0.95175    -3.72712351    -0.0360106576    -0.0000810681741
0.951    -3.72307785    -0.0322763936    -0.000133843219
0.95025    -3.71917254    -0.0279732743    -0.000190079583
0.9495    -3.71548989    -0.0231433314    -0.000249573673
0.94875    -3.71211204    -0.0178391097    -0.00031200735
0.948    -3.70911883    -0.0121233378    -0.000376947611
0.94725    -3.70658565    -0.00606759269    -0.000443849566
0.9465    -3.70458202    0.000249142725    -0.000512063151
0.94575    -3.70316984    0.0067422696    -0.000580835366
0.945    -3.70240198    0.0133229681    -0.000649322241
0.94425    -3.70232061    0.0199006447    -0.000716597964
0.9435    -3.70295599    0.0263848257    -0.000781676563
0.94275    -3.70432561    0.0326874809    -0.000843540466
0.942    -3.70643305    0.0387250563    -0.000901177683
0.94125    -3.70926844    0.0444200692    -0.000953608593
0.9405    -3.71280908    0.0497029721    -0.000999916288
0.93975    -3.71702007    0.0545136529    -0.00103926079
0.939    -3.72185451    0.0588023499    -0.00107089846
0.93825    -3.72725505    0.0625306699    -0.00109419932
0.9375    -3.73315415    0.0656719607    -0.00110866047
0.93675    -3.73947598    0.0682116357    -0.00111391069
0.936    -3.74613717    0.0701475874    -0.00110972409
0.93525    -3.75304839    0.0714898966    -0.00109602076
0.9345    -3.76011611    0.0722588394    -0.00107287906
0.93375    -3.76724415    0.0724852285    -0.00104052389
0.933    -3.77433522    0.072208889    -0.000999332319
0.93225    -3.78129281    0.0714772716    -0.000949817658
0.9315    -3.78802248    0.0703439152    -0.000892625795
0.93075    -3.79443297    0.0688667471    -0.000828507735
0.93    -3.80043844    0.0671070267    -0.000758303628
0.92925    -3.80595972    0.0651266983    -0.000682928164
0.9285    -3.810925    0.0629881273    -0.000603353748
0.92775    -3.81527164    0.0607517435    -0.000520588663
0.927    -3.81894549    0.0584750527    -0.000435669427
0.92625    -3.82190274    0.056211284    -0.000349647672
0.9255    -3.82410886    0.0540086005    -0.000263572516
0.92475    -3.82553975    0.0519091494    -0.000178483933
0.924    -3.82618079    0.0499486237    -0.0000954006131
0.92325    -3.82602728    0.0481551502    -0.0000153116914
0.9225    -3.82508373    0.0465497949    0.0000608445883
0.92175    -3.82336388    0.045145403    0.000132195056
0.921    -3.82089089    0.0439470894    0.000197942008
0.92025    -3.81769693    0.0429529859    0.000257382582
0.9195    -3.81382321    0.0421544641    0.000309916044
0.91875    -3.80932007    0.0415367816    0.000355072833
0.918    -3.80424608    0.0410804004    0.000392508181
0.91725    -3.79866807    0.04076147    0.000422009822
0.9165    -3.79265993    0.0405527645    0.000443500294
0.91575    -3.78630174    0.0404248391    0.00045704816
0.915    -3.77967894    0.0403475589    0.000462872151
0.91425    -3.77288078    0.0402909078    0.00046134483
0.9135    -3.7659994    0.0402261892    0.000452982956
0.91275    -3.75912928    0.0401267127    0.000438434121
0.912    -3.75236655    0.0399684509    0.000418460608
0.91125    -3.74580773    0.0397307942    0.000393920671
0.9105    -3.73954867    0.039396951    0.000365753719
0.90975    -3.73368382    0.0389537807    0.000334965692
0.909    -3.72830515    0.0383918754    0.000302604392
0.90825    -3.72350079    0.0377059074    0.000269740034
0.9075    -3.71935433    0.0368947444    0.000237443582
0.90675    -3.71594307    0.0359616429    0.00020676121
0.906    -3.71333752    0.0349139136    0.0001786849
0.90525    -3.71159991    0.0337629999    0.000154123077
0.9045    -3.71078335    0.032524506    0.000133855527
0.90375    -3.71093074    0.0312170956    0.00011851439
0.903    -3.71207432    0.0298620872    0.000108555186
0.90225    -3.71423478    0.0284831608    0.000104249337
0.9015    -3.7174204    0.0271057277    0.000105671684
0.90075    -3.72162707    0.0257566407    0.000112700076
0.9    -3.72683782    0.0244634939    0.000125018567
0.89925    -3.7330236    0.0232535079    0.00014213156
0.8985    -3.74014373    0.0221530431    0.000163379464
0.89775    -3.74814659    0.0211869804    0.00018795891
0.897    -3.75696981    0.0203780721    0.000214933739
0.89625    -3.76654136    0.0197470965    0.000243262454
0.8955    -3.77677973    0.0193113274    0.000271805608
0.89475    -3.78759614    0.0190841734    0.000299357514
0.894    -3.79889496    0.0190749119    0.000324667106
0.89325    -3.81057599    0.0192877362    0.000346482819
0.8925    -3.82253534    0.0197220939    0.000363595824
0.89175    -3.8346674    0.0203716255    0.000374890484
0.891    -3.84686598    0.02122407    0.000379377037
0.89025    -3.85902554    0.022260901    0.000376240243
0.8895    -3.87104313    0.0234580526    0.000364875203
0.88875    -3.88281912    0.0247861714    0.000344921438
0.888    -3.89425883    0.0262112038    0.000316294081
0.88725    -3.90527325    0.0276951236    0.000279182815
0.8865    -3.91577992    0.0291968094    0.000234046571
0.88575    -3.92570384    0.030673448    0.000181601132
0.885    -3.93497856    0.0320810028    0.000122808292
0.88425    -3.94354666    0.0333758062    0.0000588595843
0.8835    -3.95136065    0.0345142839    -0.0000088466885
0.88275    -3.95838266    0.0354553563    -0.0000787277638
0.882    -3.96458516    0.0361611911    -0.000149059538
0.88125    -3.96995073    0.0365985986    -0.000218037516
0.8805    -3.97447257    0.0367402884    -0.000283835203
0.87975    -3.97815407    0.0365649869    -0.000344650151
0.879    -3.98100842    0.0360577959    -0.000398756388
0.87825    -3.98305806    0.0352114288    -0.000444544936
0.8775    -3.9843335    0.0340264297    -0.000480578662
0.87675    -3.98487311    0.0325117446    -0.000505626692
0.876    -3.98472235    0.0306840478    -0.000518711402
0.87525    -3.98393329    0.028567514    -0.000519134782
0.8745    -3.9825633    0.0261931517    -0.000506516827
0.87375    -3.98067508    0.0235982228    -0.000480804614
0.873    -3.97833445    0.0208250994    -0.000442284019
0.87225    -3.97560928    0.0179199436    -0.00039157117
0.8715    -3.97256883    0.014931712    -0.000329605829
0.87075    -3.9692825    0.0119106992    -0.000257632481
0.87    -3.96581874    0.00890797304    -0.000177173523
0.86925    -3.96224267    0.00597278786    -0.0000899811023
0.8685    -3.9586164    0.00315203412    0.00000200593461
0.86775    -3.95499822    0.000488327574    0.0000967190811
0.867    -3.95144147    -0.00198038623    0.000192012535
0.86625    -3.94799456    -0.00422317887    0.000285726282
0.8655    -3.94469996    -0.00621605114    0.000375744319
0.86475    -3.94159421    -0.00794299886    0.000460037595
0.864    -3.93870752    -0.00939613678    0.000536734273
0.86325    -3.93606426    -0.0105760409    0.000604164185
0.8625    -3.93368308    -0.0114913676    0.000660898617
0.86175    -3.93157735    -0.0121589254    0.000705780028
0.861    -3.92975567    -0.0126030913    0.00073794273
0.86025    -3.92822228    -0.0128542506    0.000756832095
0.8595    -3.92697758    -0.0129481256    0.000762202386
0.85875    -3.9260193    -0.012924121    0.000754099632
0.858    -3.92534253    -0.0128233513    0.000732859177
0.85725    -3.92494036    -0.0126872079    0.00069907561
0.8565    -3.92480347    -0.0125561168    0.000653584951
0.85575    -3.92492113    -0.0124679112    0.000597424881
0.855    -3.92528081    -0.0124565513    0.00053181153
0.85425    -3.92586945    -0.0125508298    0.000458099261
0.8535    -3.92667352    -0.0127739177    0.000377753082
0.85275    -3.92767903    -0.0131429222    0.000292305887
0.852    -3.92887128    -0.013669412    0.000203318881
0.85125    -3.93023526    -0.0143584509    0.000112348222
0.8505    -3.93175565    -0.0152096923    0.0000208942156
0.84975    -3.93341669    -0.016217324    -0.0000696373931
0.849    -3.93520308    -0.0173711424    -0.000157967683
0.84825    -3.93709952    -0.0186566051    -0.000242974208
0.8475    -3.93908995    -0.0200556417    -0.000323698746
0.84675    -3.94115787    -0.0215470842    -0.00039935179
0.846    -3.94328548    -0.0231075122    -0.000469307136
0.84525    -3.94545389    -0.0247118976    -0.000533094958
0.8445    -3.94764345    -0.0263354303    -0.000590399
0.84375    -3.9498337    -0.0279535731    -0.000641038916
0.843    -3.95200304    -0.0295434721    -0.000684953522
0.84225    -3.9541289    -0.0310847794    -0.000722175847
0.8415    -3.95618691    -0.0325606311    -0.000752817503
0.84075    -3.95815141    -0.0339577839    -0.000777058782
0.84    -3.95999604    -0.0352676579    -0.000795139177
0.83925    -3.96169421    -0.0364862918    -0.000807352616
0.8385    -3.96321947    -0.0376145883    -0.000814042913
0.83775    -3.96454564    -0.0386581739    -0.000815603195
0.837    -3.96564743    -0.0396272187    -0.00081246986
0.83625    -3.96650057    -0.0405359524    -0.000805116925
0.8355    -3.96708248    -0.0414015195    -0.000794060387
0.83475    -3.96737264    -0.042243099    -0.000779848576
0.834    -3.96735227    -0.0430804498    -0.000763048913
0.83325    -3.9670048    -0.0439339383    -0.000744232045
0.8325    -3.96631539    -0.044823479    -0.000723949389
0.83175    -3.9652711    -0.0457682859    -0.000702719435
0.831    -3.96386056    -0.0467856809    -0.00068100374
0.83025    -3.96207447    -0.0478906599    -0.000659180278
0.8295    -3.95990488    -0.0490955721    -0.000637519707
0.82875    -3.95734559    -0.0504092063    -0.000616169607
0.828    -3.95439158    -0.0518367751    -0.000595134983
0.82725    -3.95103854    -0.053379543    -0.000574267813
0.8265    -3.94728271    -0.0550350986    -0.000553276715
0.82575    -3.94312143    -0.0567974564    -0.000531734222
0.825    -3.93855292    -0.0586568461    -0.000509107433
0.82425    -3.93357631    -0.0605993755    -0.00048478568
0.8235    -3.92819272    -0.0626072975    -0.000458120234
0.82275    -3.92240458    -0.0646594541    -0.000428463118
0.822    -3.91621597    -0.0667306395    -0.000395207353
0.82125    -3.90963275    -0.0687928171    -0.000357828655
0.8205    -3.90266313    -0.0708151587    -0.000315921962
0.81975    -3.89531762    -0.0727644399    -0.000269228851
0.819    -3.88760861    -0.0746055213    -0.000217667818
0.81825    -3.87955073    -0.0763020681    -0.000161344204
0.8175    -3.87116072    -0.0778172361    -0.000100560405
0.81675    -3.86245782    -0.0791140643    -0.0000358124486
0.816    -3.85346385    -0.0801570329    0.0000322145535
0.81525    -3.84420404    -0.0809124362    0.000102661795
0.8145    -3.83470737    -0.0813495571    0.000174521087
0.81375    -3.82500613    -0.0814412239    0.00024665372
0.813    -3.81513624    -0.081164469    0.000317821315
0.81225    -3.80513613    -0.0805017458    0.000386713307
0.8115    -3.79504724    -0.0794408002    0.000451979323
0.81075    -3.78491302    -0.0779756988    0.000512282202
0.81    -3.7747787    -0.0761069478    0.000566341582
0.80925    -3.76469083    -0.0738411687    0.000612973571
0.8085    -3.75469662    -0.0711910695    0.000651120587
0.80775    -3.74484396    -0.0681754106    0.00067989152
0.807    -3.73518053    -0.0648186262    0.000698594257
0.80625    -3.72575352    -0.0611512437    0.00070675734
0.8055    -3.71660954    -0.0572094449    0.000704155015
0.80475    -3.70779477    -0.0530337932    0.000690813569
0.804    -3.69935375    -0.0486684536    0.000667005845
0.80325    -3.69132967    -0.0441601118    0.000633253883
0.8025    -3.68376414    -0.0395572242    0.000590306777
0.80175    -3.67669629    -0.0349093787    0.000539133741
0.801    -3.67016282    -0.0302665777    0.00048088749
0.80025    -3.6641979    -0.0256772052    0.000416877179
0.7995    -3.65883242    -0.0211872683    0.000348516329
0.79875    -3.65409362    -0.0168391079    0.000277289198
0.798    -3.65000503    -0.0126708961    0.000204706073
0.79725    -3.64658605    -0.00871555475    0.000132269549
0.7965    -3.64385216    -0.00499987531    0.0000614243147
0.79575    -3.64181404    -0.00154497708    -0.00000647385232
0.795    -3.64047742    0.00163504503    -0.0000702133725
0.79425    -3.63984281    0.00453177587    -0.000128745979
0.7935    -3.63990607    0.00714316651    -0.000181218445
0.79275    -3.64065806    0.00947319092    -0.000226981311
0.792    -3.6420854    0.0115322841    -0.000265604455
0.79125    -3.64416971    0.0133372153    -0.000296877113
0.7905    -3.64688767    0.0149103766    -0.000320800471
0.78975    -3.65021156    0.0162799187    -0.00033758434
0.789    -3.65411028    0.0174781023    -0.000347644694
0.78825    -3.65855005    0.0185407112    -0.000351586418
0.7875    -3.66349446    0.0195063069    -0.000350185424
0.78675    -3.66890568    0.0204153793    -0.000344353697
0.786    -3.67474518    0.0213084095    -0.000335104865
0.78525    -3.68097459    0.0222250228    -0.000323516816
0.7845    -3.68755675    0.0232023838    -0.000310696563
0.78375    -3.69445583    0.0242741205    -0.000297743982
0.783    -3.70163807    0.0254689081    -0.000285707139
0.78225    -3.70907215    0.0268099597    -0.000275534321
0.7815    -3.71672894    0.0283141645    -0.000268029449
0.78075    -3.72458207    0.0299917083    -0.000263825601
0.78    -3.73260845    0.0318451685    -0.000263359737
0.77925    -3.7407875    0.033869548    -0.000266859399
0.7785    -3.7491014    0.0360518953    -0.000274346299
0.77775    -3.75753463    0.0383720817    -0.000285646632
0.777    -3.76607539    0.0408031309    -0.000300414097
0.77625    -3.77471473    0.0433123336    -0.000318156884
0.7755    -3.7834478    0.0458615902    -0.000338280919
0.77475    -3.79227363    0.0484085714    -0.000360121084
0.774    -3.80119502    0.050908125    -0.000382965892
0.77325    -3.81021798    0.0533127826    -0.000406087775
0.7725    -3.81935222    0.0555740085    -0.000428788645
0.77175    -3.82860938    0.0576428489    -0.000450429094
0.771    -3.83800339    0.0594710562    -0.000470454249
0.77025    -3.8475498    0.0610116014    -0.000488402417
0.7695    -3.85726366    0.0622204886    -0.000503934758
0.76875    -3.8671594    0.0630584416    -0.000516827244
0.768    -3.87724965    0.063491068    -0.000526979168
0.76725    -3.88754385    0.0634895621    -0.000534401124
0.7665    -3.89804722    0.0630321858    -0.000539205198
0.76575    -3.90876028    0.0621029462    -0.000541593882
0.765    -3.91967744    0.0606931677    -0.000541840524
0.76425    -3.93078616    0.0588015257    -0.000540274233
0.7635    -3.94206611    0.0564343213    -0.00053726923
0.76275    -3.95348877    0.0536062832    -0.000533219389
0.762    -3.96501663    0.0503401791    -0.000528513025
0.76125    -3.97660355    0.0466663472    -0.000523530176
0.7605    -3.98819402    0.0426220539    -0.000518622724
0.75975    -3.99972409    0.0382515608    -0.000514101824
0.759    -4.01112064    0.033605046    -0.000510230849
0.75825    -4.02230309    0.0287381241    -0.000507206992
0.7575    -4.03318472    0.0237098043    -0.000505155082
0.75675    -4.04367383    0.0185819766    -0.000504120683
0.756    -4.05367552    0.0134183347    -0.000504064744
0.75525    -4.06309299    0.00828240996    -0.000504848129
0.7545    -4.07182936    0.00323603957    -0.000506244885
0.75375    -4.07978976    -0.00166116053    -0.00050793344
0.753    -4.08688325    -0.00635338221    -0.000509515704
0.75225    -4.09302497    -0.0107901997    -0.000510513289
0.7515    -4.09813683    -0.0149264433    -0.000510384453
0.75075    -4.10214961    -0.0187229678    -0.000508527707
0.75    -4.10500461    -0.0221466864    -0.00050429943
0.74925    -4.10665389    -0.0251711029    -0.00049701691
0.7485    -4.10706104    -0.0277762738    -0.000485995035
0.74775    -4.10620124    -0.0299492132    -0.000470565089
0.747    -4.1040607    -0.0316833714    -0.000450119841
0.74625    -4.10063686    -0.0329787002    -0.000424136033
0.7455    -4.09593747    -0.0338406802    -0.000392208031
0.74475    -4.08997995    -0.0342800521    -0.00035406124
0.744    -4.08279103    -0.034312098    -0.000309589231
0.74325    -4.07440554    -0.0339555717    -0.000258848823
0.7425    -4.06486511    -0.0332322825    -0.00020208873
0.74175    -4.05421753    -0.0321662917    -0.000139736262
0.741    -4.04251644    -0.0307832762    -0.000072396022
0.74025    -4.02982026    -0.0291085173    -0.000000814177864
0.7395    -4.01619159    -0.0271677222    0.0000741315536
0.73875    -4.00169681    -0.0249861635    0.000151448409
0.738    -3.98640606    -0.022588855    0.000230039492
0.73725    -3.97039333    -0.0200006719    0.000308721809
0.7365    -3.95373668    -0.0172461505    0.00038626251
0.73575    -3.93651704    -0.0143496873    0.000461400913
0.735    -3.91881969    -0.0113356007    0.000532892606
0.73425    -3.90073244    -0.00822842511    0.000599547289
0.7335    -3.88234617    -0.00505317309    0.000660274678
0.73275    -3.86375419    -0.00183576425    0.0007141366
0.732    -3.84505127    0.00139612341    0.0007603725
0.73125    -3.82633361    0.00461400042    0.000798419278
0.7305    -3.80769788    0.00778833191    0.000827909361
0.72975    -3.78924123    0.0108885147    0.0008486556
0.729    -3.77106056    0.013883666    0.000860628117
0.72825    -3.75325269    0.016742668    0.000863947883
0.7275    -3.73591316    0.0194349848    0.000858866975
0.72675    -3.71913571    0.0219301463    0.00084575106
0.726    -3.70301127    0.02419832    0.000825038545
0.72525    -3.68762757    0.0262112015    0.000797223029
0.7245    -3.67306797    0.0279432016    0.00076281502
0.72375    -3.65941108    0.0293712467    0.000722319678
0.723    -3.6467289    0.0304765005    0.000676221485
0.72225    -3.63508623    0.0312436006    0.000624975212
0.7215    -3.62453971    0.0316608362    0.000569013971
0.72075    -3.61513689    0.0317208838    0.000508739533
0.72    -3.60691633    0.0314204667    0.000444529877
0.71925    -3.59990638    0.0307609196    0.000376751696
0.7185    -3.59412669    0.0297473569    0.000305768819
0.71775    -3.58958678    0.0283887456    0.000231956451
0.717    -3.58628668    0.026697396    0.000155722512
0.71625    -3.58421727    0.0246887367    0.0000775405021
0.7155    -3.58336038    0.0223807224    -0.00000205912015
0.71475    -3.58369024    0.0197935126    -0.0000824681548
0.714    -3.58517347    0.016949839    -0.000162995963
0.71325    -3.5877691    0.0138739402    -0.000242866173
0.7125    -3.59142797    0.0105917626    -0.000321230963
0.71175    -3.59609416    0.00713024215    -0.000397181792
0.711    -3.60170527    0.00351921977    -0.00046977946
0.71025    -3.60819228    -0.000209266835    -0.000538094468
0.7095    -3.61548065    -0.00402079242    -0.000601221592
0.70875    -3.62349143    -0.00787852411    -0.000658306017
0.708    -3.63214103    -0.0117428744    -0.000708544461
0.70725    -3.64134279    -0.0155725023    -0.000751208758
0.7065    -3.65100746    -0.019324941    -0.000785654409
0.70575    -3.6610451    -0.0229572271    -0.000811355351
0.705    -3.67136444    -0.0264261567    -0.000827915181
0.70425    -3.6818743    -0.0296901608    -0.000835083852
0.7035    -3.69248438    -0.0327094435    -0.000832763843
0.70275    -3.70310717    -0.0354469735    -0.000821017605
0.702    -3.71365856    -0.0378686943    -0.000800065619
0.70125    -3.72405875    -0.0399442467    -0.000770294418
0.7005    -3.73423269    -0.0416474355    -0.000732248099
0.69975    -3.74411063    -0.0429572109    -0.000686622294
0.699    -3.75362924    -0.0438577638    -0.000634241052
0.69825    -3.76273167    -0.04433916    -0.000576052794
0.6975    -3.77136985    -0.0443978419    -0.000513111678
0.69675    -3.77950399    -0.044035934    -0.000446559051
0.696    -3.78710334    -0.0432616143    -0.000377608203
0.69525    -3.79414752    -0.042088272    -0.000307509127
0.6945    -3.80062621    -0.0405345559    -0.000237514811
0.69375    -3.80654079    -0.0386229873    -0.000168837759
0.693    -3.81190264    -0.0363794667    -0.000102620314
0.69225    -3.81673427    -0.0338328092    -0.0000399216829
0.6915    -3.82106802    -0.0310140354    0.000018310485
0.69075    -3.82494666    -0.027956041    0.0000712522478
0.69    -3.82842193    -0.0246930934    0.000118212881
0.68925    -3.83155374    -0.0212600879    0.000158635721
0.6885    -3.83441004    -0.0176923164    0.000192110498
0.68775    -3.83706487    -0.0140243712    0.000218384462
0.687    -3.83959748    -0.0102909452    0.000237355962
0.68625    -3.84209064    -0.00652596293    0.000249099052
0.6855    -3.84462864    -0.0027633866    0.000253848269
0.68475    -3.84729475    0.000964129832    0.000251990749
0.684    -3.85017038    0.00462524609    0.000244058092
0.68325    -3.85333307    0.00818969599    0.000230709612
0.6825    -3.85685466    0.0116292385    0.000212716981
0.68175    -3.86079897    0.0149160549    0.00019093723
0.681    -3.86521998    0.0180236946    0.000166280851
0.68025    -3.87016077    0.0209270397    0.00013968788
0.6795    -3.87565231    0.0236027157    0.000112110336
0.67875    -3.88171274    0.0260291641    0.0000844824004
0.678    -3.88834748    0.0281865983    0.0000576953785
0.67725    -3.89554878    0.030056731    0.0000325716401
0.6765    -3.90329582    0.0316236321    0.00000985302412
0.67575    -3.91155487    0.0328735796    -0.00000980852734
0.675    -3.92027986    0.0337962539    -0.0000258551859
0.67425    -3.92941356    0.0343850522    -0.0000378185239
0.6735    -3.93888849    0.0346370974    -0.0000453205228
0.67275    -3.94862829    0.0345536777    -0.0000480652183
0.672    -3.95854851    0.0341409267    -0.0000458447413
0.67125    -3.96855828    0.0334093396    -0.0000385471609
0.6705    -3.97856129    0.0323736425    -0.0000261541171
0.66975    -3.98845662    0.0310528194    -0.00000874114065
0.669    -3.99814128    0.0294699158    0.0000135136096
0.66825    -4.00751016    0.0276520222    0.0000403290009
0.6675    -4.01645924    0.0256296378    0.0000713129519
0.66675    -4.02488593    0.0234365199    0.000105982108
0.666    -4.03269094    0.0211092674    0.000143758677
0.66525    -4.03977813    0.0186871967    0.00018400233
0.6645    -4.04605747    0.0162122692    0.000226007849
0.66375    -4.05144403    0.0137276641    0.000269020281
0.663    -4.05586104    0.0112770796    0.000312240259
0.66225    -4.05923924    0.0089040087    0.000354857856
0.6615    -4.06151908    0.00665036237    0.00039607529
0.66075    -4.06265095    0.00455512885    0.000435117786
0.66    -4.06259683    0.002654828    0.000471247089
0.65925    -4.06133024    0.000982211441    0.000503765281
0.6585    -4.05883805    -0.000434633237    0.000532019609
0.65775    -4.05511922    -0.00157220831    0.000555429173
0.657    -4.05018581    -0.00241310348    0.000573478106
0.65625    -4.04406235    -0.00294611478    0.000585720122
0.6555    -4.03678596    -0.0031659351    0.00059178129
0.65475    -4.02840569    -0.00307382357    0.000591366453
0.654    -4.01898147    -0.00267623505    0.000584253759
0.65325    -4.00858363    -0.00198555728    0.000570291821
0.6525    -3.99729172    -0.00101921298    0.000549406464
0.65175    -3.9851934    0.000200601173    0.000521599474
0.651    -3.97238271    0.00164774511    0.000486965385
0.65025    -3.95895943    0.00329341009    0.000445673983
0.6495    -3.94502719    0.00510584496    0.000398021005
0.64875    -3.93069307    0.00705272363    0.000344420703
0.648    -3.91606555    0.0091001681    0.000285430725
0.64725    -3.90125289    0.011214471    0.000221721118
0.6465    -3.88636226    0.0133613009    0.000154118605
0.64575    -3.87149973    0.015506632    0.0000835982938
0.645    -3.85676794    0.0176165196    0.00001129418
0.64425    -3.84226601    0.0196579964    -0.0000615346719
0.6435    -3.82808689    0.0215993159    -0.000133537845
0.64275    -3.81431756    0.0234099389    -0.000203318643
0.642    -3.80103786    0.0250614684    -0.00026949045
0.64125    -3.78832053    0.0265275107    -0.000330711532
0.6405    -3.77623005    0.0277838505    -0.00038574478
0.63975    -3.76482225    0.0288088194    -0.000433502228
0.639    -3.75414304    0.0295836866    -0.000473094793
0.63825    -3.74422849    0.0300919339    -0.000503856369
0.6375    -3.73510375    0.0303197098    -0.000525338219
0.63675    -3.72678506    0.0302555188    -0.000537312705
0.636    -3.71927852    0.0298910044    -0.000539763128
0.63525    -3.71258166    0.0292197556    -0.000532877501
0.6345    -3.70668389    0.0282377046    -0.000517032284
0.63375    -3.7015666    0.0269431686    -0.000492768467
0.633    -3.69720446    0.0253364791    -0.000460766471
0.63225    -3.69356523    0.0234207459    -0.000421818525
0.6315    -3.69061153    0.0212014942    -0.000376814056
0.63075    -3.68830101    0.0186868123    -0.000326700448
0.63    -3.68658675    0.0158874924    -0.000272472579
0.62925    -3.68541808    0.0128165827    -0.000215131084
0.6285    -3.68474189    0.00948981187    -0.000155682792
0.62775    -3.68450239    0.00592537756    -0.0000951240815
0.627    -3.68464154    0.00214418611    -0.000034432648
0.62625    -3.68509938    -0.00183039972    0.0000254435129
0.6255    -3.68581386    -0.00597120944    0.0000835750573
0.62475    -3.68672216    -0.0102476362    0.000139056459
0.624    -3.68776167    -0.01462556    0.00019099733
0.62325    -3.68887033    -0.0190682482    0.000238536154
0.6225    -3.68998678    -0.0235360176    0.000280860133
0.62175    -3.69105084    -0.0279866734    0.000317228513
0.621    -3.69200438    -0.0323759879    0.000346987175
0.62025    -3.69279166    -0.0366578362    0.000369583024
0.6195    -3.69335943    -0.0407856516    0.000384563452
0.61875    -3.69365608    -0.0447126541    0.000391599517
0.618    -3.69363277    -0.0483930013    0.000390487749
0.61725    -3.69324549    -0.051782745    0.00038117848
0.6165    -3.69245416    -0.0548399578    0.000363777955
0.61575    -3.691222    -0.0575260468    0.000338549119
0.615    -3.68951814    -0.0598067152    0.000305915976
0.61425    -3.68731702    -0.0616529122    0.000266451315
0.6135    -3.68459946    -0.063040213    0.000220891515
0.61275    -3.68135094    -0.0639489628    0.000170119256
0.612    -3.67756166    -0.064364926    0.000115154325
0.61125    -3.6732281    -0.0642789337    0.0000571388927
0.6105    -3.66835173    -0.0636873065    -0.00000268289323
0.60975    -3.66293879    -0.0625914036    -0.0000630047845
0.609    -3.65699939    -0.0609981973    -0.000122492675
0.60825    -3.65054838    -0.0589194831    -0.000179843919
0.6075    -3.64360479    -0.0563715021    -0.00023383236
0.60675    -3.63618933    -0.053374684    -0.000283360569
0.606    -3.62832387    -0.049953808    -0.000327489811
0.60525    -3.62003224    -0.0461367405    -0.000365476865
0.6045    -3.61133823    -0.0419548407    -0.000396796034
0.60375    -3.60226572    -0.0374420077    -0.000421157921
0.603    -3.5928385    -0.0326347244    -0.000438508108
0.60225    -3.58308024    -0.0275717929    -0.000449012857
0.6015    -3.57301288    -0.0222943643    -0.000453029815
0.60075    -3.56265681    -0.0168446702    -0.000451069498
0.6    -3.5520302    -0.0112660872    -0.000443764323
0.59925    -3.54114979    -0.0056039815    -0.000431821327
0.5985    -3.53003005    0.0000948225661    -0.000416005478
0.59775    -3.51868322    0.00578303921    -0.000397095975
0.597    -3.50711829    0.0114121231    -0.000375858846
0.59625    -3.49534042    0.0169333775    -0.000353019634
0.5955    -3.48335092    0.0222980089    -0.000329246131
0.59475    -3.471147    0.0274579047    -0.000305118067
0.594    -3.45872251    0.0323663238    -0.000281114037
0.59325    -3.44606807    0.0369778999    -0.000257604076
0.5925    -3.43317122    0.0412500133    -0.000234848215
0.59175    -3.42002021    0.0451432055    -0.000212995635
0.591    -3.40660438    0.0486221167    -0.000192098801
0.59025    -3.39291516    0.0516553454    -0.000172130664
0.5895    -3.37894672    0.0542177536    -0.000152989422
0.58875    -3.36469729    0.0562898768    -0.000134519458
0.588    -3.35016753    0.0578590915    -0.000116526842
0.58725    -3.33536307    0.0589196996    -0.0000987962693
0.5865    -3.32029596    0.0594730933    -0.0000810962125
0.58575    -3.30498359    0.0595270901    -0.0000632014801
0.585    -3.28944959    0.0590957309    -0.0000449128401
0.58425    -3.27372397    0.058199055    -0.0000260616221
0.5835    -3.25784247    0.0568625355    -0.00000651552562
0.58275    -3.24184642    0.0551160702    0.0000138153822
0.582    -3.22578279    0.052993523    0.0000349644948
0.58125    -3.20970389    0.0505321304    0.0000568936916
0.5805    -3.19366682    0.0477720442    0.000079493983
0.57975    -3.17773249    0.0447554664    0.000102573862
0.579    -3.16196461    0.0415262099    0.000125863374
0.57825    -3.14642948    0.0381284472    0.000149010718
0.5775    -3.13119438    0.0346063272    0.000171590733
0.57675    -3.11632696    0.0310030973    0.000193135049
0.576    -3.10189399    0.0273601104    0.000213144821
0.57525    -3.08795978    0.0237171191    0.000231124354
0.5745    -3.07458481    0.0201107412    0.000246594297
0.57375    -3.06182576    0.016575675    0.000259122845
0.573    -3.04973452    0.0131426027    0.000268333405
0.57225    -3.03835679    0.00983923613    0.000273922675
0.5715    -3.02773078    0.00668935504    0.000275666379
0.57075    -3.01788743    0.00371335559    0.000273438154
0.57    -3.00884976    0.000927655478    0.000267208615
0.56925    -3.00063355    -0.0016539877    0.000257056603
0.5685    -2.99324656    -0.00402116362    0.000243163139
0.56775    -2.98668802    -0.00616554369    0.000225812235
0.567    -2.98094981    -0.00808193774    0.00020537604
0.56625    -2.97601522    -0.00976725435    0.000182312999
0.5655    -2.97185969    -0.0112213476    0.000157162959
0.56475    -2.96845105    -0.0124465253    0.000130532821
0.564    -2.96574993    -0.0134463882    0.000103077554
0.56325    -2.9637097    -0.0142262318    0.0000754812473
0.5625    -2.96227718    -0.0147927072    0.0000484309931
0.56175    -2.96139319    -0.0151535095    0.0000225950007
0.561    -2.96099231    -0.0153169788    -0.00000140309473
0.56025    -2.96100383    -0.0152923066    -0.0000230123191
0.5595    -2.96135114    -0.0150890151    -0.0000417637518
0.55875    -2.96195302    -0.0147168679    -0.0000572770496
0.558    -2.96272423    -0.0141856769    -0.0000692701935
0.55725    -2.96357586    -0.0135051949    -0.0000775670056
0.5565    -2.96441686    -0.0126848421    -0.0000820895939
0.55575    -2.96515411    -0.0117342546    -0.0000828504165
0.555    -2.96569307    -0.0106634089    -0.0000799447262
0.55425    -2.96593764    -0.00948331813    -0.0000735369598
0.5535    -2.96579115    -0.0082059253    -0.0000638604897
0.55275    -2.96515709    -0.00684421005    -0.0000512029524
0.552    -2.96394028    -0.005412736    -0.0000359201482
0.55125    -2.96204675    -0.00392791185    -0.0000184268328
0.5505    -2.95938523    -0.00240739261    0.000000797693964
0.54975    -2.95586648    -0.000870623528    0.0000212210258
0.549    -2.95140454    0.000662014771    0.000042273122
0.54825    -2.9459169    0.00216900915    0.0000633618802
0.5475    -2.93932614    0.00362765321    0.0000838888871
0.54675    -2.93155948    0.00501487291    0.000103255113
0.546    -2.92254997    0.00630728157    0.000120880026
0.54525    -2.91223665    0.00748188773    0.00013621721
0.5445    -2.90056551    0.00851620376    0.000148774585
0.54375    -2.88749086    0.00938938609    0.000158118831
0.543    -2.87297491    0.0100825091    0.000163898387
0.54225    -2.85698982    0.010579351    0.000165844643
0.5415    -2.8395172    0.0108667977    0.00016379657
0.54075    -2.82054957    0.0109351801    0.000157690462
0.54    -2.8000897    0.010778071    0.000147574539
0.53925    -2.77815198    0.0103927618    0.000133610768
0.5385    -2.75476246    0.00978043305    0.000116072942
0.53775    -2.72995847    0.00894639713    0.0000953228263
0.537    -2.70378757    0.00789995768    0.0000718129462
0.53625    -2.67630676    0.00665416196    0.0000460548172
0.5355    -2.6475818    0.00522621918    0.0000186185754
0.53475    -2.61768541    0.0036360384    -0.00000989334748
0.534    -2.5866965    0.00190707274    -0.0000388572852
0.53325    -2.55469806    0.000065415565    -0.0000676430796
0.5325    -2.52177619    -0.00186029099    -0.0000956293695
0.53175    -2.48801921    -0.00384018467    -0.000122230497
0.531    -2.45351676    -0.00584317613    -0.000146903847
0.53025    -2.41835902    -0.00783764966    -0.00016916176
0.5295    -2.38263554    -0.00979204212    -0.000188573847
0.52875    -2.34643503    -0.0116763784    -0.000204751065
0.528    -2.30984505    -0.0134618782    -0.00021735683
0.52725    -2.2729518    -0.0151225595    -0.000226113075
0.5265    -2.23583902    -0.0166352098    -0.000230810782
0.52575    -2.19858931    -0.0179803204    -0.000231298582
0.525    -2.16128393    -0.0191419057    -0.000227497862
0.52425    -2.12400323    -0.0201081867    -0.000219406536
0.5235    -2.08682715    -0.0208714851    -0.000207112977
0.52275    -2.04983622    -0.0214281562    -0.000190809586
0.522    -2.01311153    -0.0217779304    -0.000170793545
0.52125    -1.97673472    -0.0219233603    -0.000147478656
0.5205    -1.94078902    -0.021870435    -0.000121375966
0.51975    -1.90535953    -0.021627033    -0.0000930919899
0.519    -1.87053257    -0.0212031036    -0.000063305935
0.51825    -1.83639553    -0.0206094326    -0.0000327533894
0.5175    -1.80303721    -0.0198578238    -0.00000219624233
0.51675    -1.77054761    -0.018960321    0.0000275859464
0.516    -1.73901724    -0.0179289151    0.0000558188798
0.51525    -1.70853549    -0.0167756139    0.0000817494252
0.5145    -1.67918996    -0.0155130279    0.00010467152
0.51375    -1.65106381    -0.0141530658    0.000123950597
0.513    -1.62423462    -0.0127075383    0.000139056246
0.51225    -1.59877206    -0.0111877091    0.000149589326
0.5115    -1.57473639    -0.00960477598    0.000155292485
0.51075    -1.55217651    -0.00796971094    0.000156069801
0.51    -1.53112929    -0.0062944119    0.000151983046
0.50925    -1.51161805    -0.00459106131    0.000143254222
0.5085    -1.49365143    -0.00287216059    0.000130247079
0.50775    -1.4772227    -0.00115121172    0.000113459105
0.507    -1.46230837    0.000558785745    0.000093493281
0.50625    -1.44886765    0.00224455888    0.000071047675
0.5055    -1.43684226    0.00389340224    0.0000468731812
0.50475    -1.42615626    0.00549374594    0.0000217447936
0.504    -1.41671572    0.00703489287    -0.00000357067161
0.50325    -1.40840909    0.008507649    -0.0000283313886
0.5025    -1.40110793    0.00990446656    -0.0000518454361
0.50175    -1.39466771    0.0112201531    -0.0000734907096
0.501    -1.38892916    0.0124511729    -0.0000927343347
0.50025    -1.38371964    0.0135950386    -0.000109152163
0.4995    -1.37885528    0.0146505589    -0.000122438759
0.49875    -1.37414238    0.015617678    -0.000132426331
0.498    -1.36937981    0.0164970014    -0.000139092531
0.49725    -1.36436139    0.0172892131    -0.000142547046
0.4965    -1.35887726    0.0179951905    -0.000143022388
0.49575    -1.35271691    0.0186151551    -0.000140852846
0.495    -1.34567051    0.0191474018    -0.00013645748
0.49425    -1.33753232    0.0195880194    -0.000130300373
0.4935    -1.3281022    0.0199299097    -0.000122871616
0.49275    -1.31718841    0.0201629682    -0.0001146438
0.492    -1.3046093    0.0202740893    -0.00010605088
0.49125    -1.29019603    0.0202478633    -0.0000974650689
0.4905    -1.27379382    0.0200673731    -0.000089172275
0.48975    -1.25526351    0.0197151956    -0.0000813486287
0.489    -1.23448276    0.0191733008    -0.0000740546212
0.48825    -1.21134654    0.0184242885    -0.000067234458
0.4875    -1.18576922    0.017453062    -0.0000607196833
0.48675    -1.15768283    0.0162483927    -0.0000542625761
0.486    -1.12703879    0.0148037403    -0.00004755627
0.48525    -1.09380651    0.0131180666    -0.0000402673746
0.4845    -1.05797394    0.0111969815    -0.0000320610802
0.48375    -1.01954513    0.00905319209    -0.0000226281945
0.483    -0.978541015    0.00670614503    -0.0000117162917
0.48225    -0.934996038    0.00418301676    0.00000085869204
0.4815    -0.888958871    0.00151750148    0.0000151819316
0.48075    -0.840489704    -0.00124991471    0.0000312356193
0.48    -0.789659369    -0.00407358623    0.0000488827926
0.47925    -0.736547825    -0.00690327726    0.0000678792351
0.4785    -0.681242489    -0.00968625654    0.000087874648
0.47775    -0.62383675    -0.0123681711    0.000108432725
0.477    -0.564428738    -0.014895519    0.000129051214
0.47625    -0.503119624    -0.0172164395    0.000149187296
0.4755    -0.44001283    -0.0192827235    0.000168282972
0.47475    -0.37521335    -0.0210506963    0.000185802642
0.474    -0.308826015    -0.0224827538    0.000201245417
0.47325    -0.240955176    -0.0235476462    0.000214175919
0.4725    -0.171704479    -0.0242224057    0.000224240035
0.47175    -0.10117678    -0.0244923184    0.00023118844
0.471    -0.0294740211    -0.0243514878    0.000234875219
0.47025    0.0433031546    -0.0238020615    0.000235269399
0.4695    0.117054628    -0.0228555586    0.000232448871
0.46875    0.191680831    -0.0215311707    0.000226590053
0.468    0.267081541    -0.0198558002    0.000217957124
0.46725    0.343156767    -0.0178625951    0.000206899878
0.4665    0.41980639    -0.0155903612    0.000193835445
0.46575    0.496929389    -0.0130830929    0.000179220315
0.465    0.574424432    -0.0103894052    0.000163519011
0.46425    0.652189998    -0.00756079025    0.000147191605
0.4635    0.730124219    -0.00465059849    0.000130656843
0.46275    0.808125417    -0.00171262321    0.000114288158
0.462    0.886092342    0.00120028999    0.0000983750637
0.46125    0.963923959    0.00403711958    0.0000831395165
0.4605    1.04152019    0.00675035635    0.0000687039623
0.45975    1.11878163    0.00929697473    0.0000551087211
0.459    1.19560983    0.0116398582    0.0000422933356
0.45825    1.27190798    0.013747414    0.0000301258746
0.4575    1.34758095    0.0155944055    0.0000183930838
0.45675    1.42253593    0.0171618405    0.00000683642352
0.456    1.49668325    0.018437394    -0.00000483506648
0.45525    1.56993702    0.0194144633    -0.0000169056309
0.4545    1.64221658    0.0200913356    -0.0000296370034
0.45375    1.71344753    0.0204711981    -0.0000432378143
0.453    1.78356394    0.0205610602    -0.0000578595668
0.45225    1.85250849    0.0203719067    -0.0000735599892
0.4515    1.92023472    0.0199174461    -0.0000903002926
0.45075    1.98670769    0.0192139441    -0.000107937075
0.45    2.05190462    0.0182800171    -0.000126236348
0.44925    2.11581651    0.0171363025    -0.000144876859
0.4485    2.17844869    0.0158047403    -0.000163451562
0.44775    2.2398219    0.0143082872    -0.000181472257
0.447    2.29997315    0.0126708661    -0.000198384795
0.44625    2.3589548    0.010916437    -0.000213590736
0.4455    2.41683575    0.0090695366    -0.00022645918
0.44475    2.47369911    0.00715510203    -0.000236363945
0.444    2.52964323    0.00519803451    -0.000242693019
0.44325    2.5847802    0.00322316951    -0.000244896076
0.4425    2.63923456    0.00125517783    -0.000242503147
0.44175    2.69314188    -0.000681231345    -0.000235158289
0.441    2.7466475    -0.002561976    -0.000222635423
0.44025    2.79990417    -0.00436338585    -0.000204872778
0.4395    2.85306992    -0.00606290579    -0.000181974345
0.43875    2.90630585    -0.00763880059    -0.000154231394
0.438    2.95977386    -0.00907074275    -0.000122098972
0.43725    3.01363408    -0.0103399144    -0.0000861984522
0.4365    3.06804303    -0.0114293221    -0.0000472845756
0.43575    3.12315198    -0.0123250404    -0.00000623590564
0.435    3.17910515    -0.0130160845    0.0000359917656
0.43425    3.23603841    -0.0134950946    0.0000783834245
0.4335    3.29407953    -0.0137589258    0.000119927219
0.43275    3.35334595    -0.0138084788    0.000159625852
0.432    3.4139455    -0.0136488595    0.000196531629
0.43125    3.47597482    -0.0132889493    0.000229761632
0.4305    3.53952267    -0.0127420702    0.000258536957
0.42975    3.60466947    -0.0120257626    0.000282176466
0.429    3.67148881    -0.0111606848    0.000300119714
0.42825    3.74004844    -0.0101703988    0.000311921142
0.4275    3.81041152    -0.00908111658    0.000317282022
0.42675    3.88263733    -0.00791921553    0.0003160602
0.426    3.95678328    -0.00671163775    0.000308280577
0.42525    4.0329054    -0.00548461662    0.000294134105
0.4245    4.11105905    -0.00426330485    0.000273983723
0.42375    4.19130089    -0.0030714871    0.000248346594
0.423    4.27368789    -0.00193087531    0.00021787097
0.42225    4.35827906    -0.000860811249    0.000183330638
0.4215    4.44513578    0.000122225245    0.000145605393
0.42075    4.53432222    0.00100428896    0.000105667418
0.42    4.62590565    0.00177450635    0.0000645480069
0.41925    4.71995563    0.00242534853    0.0000233040375
0.4185    4.81654466    0.00295200547    -0.0000170159758
0.41775    4.91574814    0.00335266326    -0.0000554092879
0.417    5.01764263    0.00362825223    -0.0000909488273
0.41625    5.12230668    0.00378220429    -0.000122810663
0.4155    5.22981955    0.0038201439    -0.000150296986
0.41475    5.34026146    0.00374941022    -0.000172842335
0.414    5.45371256    0.00357959322    -0.000190029706
0.41325    5.57025202    0.00332100241    -0.00020158249
0.4125    5.68995696    0.00298505619    -0.000207373774
0.41175    5.81290266    0.00258355137    -0.00020741141
0.411    5.93916198    0.00212925205    -0.000201844782
0.41025    6.0688043    0.00163568615    -0.000190948074
0.4095    6.20189488    0.00111709668    -0.000175128155
0.40875    6.33849477    0.000587585323    -0.000154916108
0.408    6.47865963    0.0000611717369    -0.000130949869
0.40725    6.62243876    -0.00044918163    -0.000103973235
0.4065    6.76987604    -0.000931711981    -0.0000747958671
0.40575    6.92100827    -0.00137634462    -0.0000442843065
0.405    7.07586393    -0.00177393889    -0.000013317493
0.40425    7.23446269    -0.00211671496    0.0000172276614
0.4035    7.39681602    -0.00239872384    0.0000465143111
0.40275    7.56292551    -0.00261577391    0.0000737614717
0.402    7.73278329    -0.00276494414    0.000098275403
0.40125    7.906371    -0.00284508641    0.000119457491
0.4005    8.08366126    -0.00285630653    0.00013682896
0.39975    8.26461586    -0.00280165267    0.000150031575
0.399    8.4491853    -0.00268507093    0.000158853045
0.39825    8.63730938    -0.00251275004    0.00016321622
0.3975    8.82891541    -0.00229078912    0.000163183113
0.39675    9.02391818    -0.0020263    0.000158939169
0.396    9.22221925    -0.00172718983    0.00015078669
0.39525    9.42370617    -0.00140174455    0.000139118407
0.3945    9.62825326    -0.00105839125    0.000124411164
0.39375    9.83572114    -0.000705749482    0.000107204594
0.393    10.0459582    -0.000352546257    0.0000880847575
0.39225    10.2587982    -0.00000746605921    0.0000676650973
0.3915    10.4740621    0.000321848224    0.0000465648229
0.39075    10.6915573    0.000628521522    0.0000253943129
0.39    10.9110779    0.000907162854    0.00000473641375
0.38925    11.1324032    0.00115301974    -0.0000148646699
0.3885    11.3552995    0.00136242125    -0.0000329205998
0.38775    11.5795211    0.00153230805    -0.000049012764
0.387    11.8048097    0.00166138809    -0.000062814714
0.38625    12.0308968    0.00174946139    -0.0000740960442
0.3855    12.2575049    0.00179704499    -0.0000827280035
0.38475    12.4843519    0.00180519109    -0.0000886910024
0.384    12.7111511    0.00177543132    -0.0000920772572
0.38325    12.9376143    0.00170896549    -0.0000930799595
0.3825    13.1634521    0.00160740337    -0.0000919630918
0.38175    13.3883763    0.00147202154    -0.0000890443036
0.381    13.6121021    0.00130481322    -0.0000846799984
0.38025    13.8343477    0.00110786793    -0.0000792432854
0.3795    14.0548388    0.000884149892    -0.0000730996276
0.37875    14.273311    0.000637819334    -0.0000665746969
0.378    14.489511    0.000374024142    -0.0000599383575
0.37725    14.703199    0.0000987176223    -0.0000533743461
0.3765    14.9141503    -0.000181625418    -0.0000469904779
0.37575    15.1221586    -0.00046022179    -0.0000408092155
0.375    15.3270373    -0.000730173373    -0.0000347909658
0.37425    15.5286245    -0.000985254588    -0.000028838538
0.3735    15.7267817    -0.00122010558    -0.0000228306126
0.37275    15.9214006    -0.00143066492    -0.0000166010577
0.372    16.1124023    -0.0016131241    -0.00000997849455
0.37125    16.2997407    -0.00176460969    -0.00000278928915
0.3705    16.4834045    -0.00188213776    0.00000510950625
0.36975    16.6634174    -0.00196379619    0.0000138111812
0.369    16.8398433    -0.0020076386    0.0000233306763
0.36825    17.0127839    -0.00201220094    0.000033585522
0.3675    17.182382    -0.00197571008    0.000044389274
0.36675    17.3488238    -0.00189663366    0.0000554460912
0.366    17.5123399    -0.00177374772    0.0000663727278
0.36525    17.6732074    -0.00160666301    0.0000767225519
0.3645    17.8317492    -0.00139628981    0.0000860466567
0.36375    17.9883345    -0.00114502999    0.0000938986867
0.363    18.1433794    -0.000856240229    0.0000998726512
0.36225    18.297348    -0.000535546959    0.000103610971
0.3615    18.4507521    -0.000189891486    0.000104842528
0.36075    18.6041497    0.000170763591    0.000103392675
0.36    18.7581465    0.000535218868    0.0000991995926
0.35925    18.913395    0.000891121772    0.0000923207581
0.3585    19.0705917    0.00122517278    0.0000829188424
0.35775    19.2304788    0.00152388789    0.0000712888914
0.357    19.3938385    0.00177324206    0.0000578029826
0.35625    19.5614958    0.00196055553    0.0000429390668
0.3555    19.7343117    0.00207396557    0.0000272194119
0.35475    19.9131837    0.00210435732    0.0000112228122
0.354    20.0990378    0.00204476617    -0.00000446332459
0.35325    20.2928265    0.00189223469    -0.0000192442902
0.3525    20.495526    0.00164618806    -0.0000325544819
0.35175    20.7081302    0.00130927423    -0.0000438693175
0.351    20.9316472    0.000887266343    -0.000052728002
0.35025    21.1670928    0.000388229188    -0.0000587672753
0.3495    21.4154852    -0.000177435034    -0.0000617287285
0.34875    21.6778368    -0.00079572117    -0.0000614916658
0.348    21.9551472    -0.00145123774    -0.0000580750344
0.34725    22.2483968    -0.00212602485    -0.0000516326622
0.3465    22.5585401    -0.00280151576    -0.0000424447671
0.34575    22.8864959    -0.00345807469    -0.0000308991759
0.345    23.2331406    -0.00407562003    -0.0000174752905
0.34425    23.599298    -0.0046347231    -0.0000027211457
0.3435    23.9857296    -0.0051166916    0.0000127646586
0.34275    24.3931271    -0.00550488159    0.0000283604104
0.342    24.8221058    -0.00578522136    0.0000434207686
0.34125    25.2731932    -0.0059463562    0.0000573237281
0.3405    25.746821    -0.00598049656    0.000069485611
0.33975    26.2433217    -0.00588357297    0.0000793949859
0.339    26.7629157    -0.00565550137    0.000086617444
0.33825    27.3057089    -0.00530017472    0.0000908397415
0.3375    27.8716814    -0.00482553607    0.000091874893
0.33675    28.4606798    -0.00424376723    0.0000896845396
0.336    29.0724171    -0.00356980745    0.0000843720953
0.33525    29.7064631    -0.00282076284    0.0000761754653
0.3345    30.3622403    -0.00201642156    0.0000654366071
0.33375    31.0390169    -0.00117812122    0.0000525919344
0.333    31.735906    -0.000328212475    0.0000381349021
0.33225    32.4518595    0.000510317875    0.0000225963064
0.3315    33.1856638    0.00131465622    0.00000651928001
0.33075    33.9359357    0.00206266636    -0.00000955821112
0.33    34.7011153    0.00273412754    -0.0000251207208
0.32925    35.479467    0.00331055039    -0.0000396830595
0.3285    36.2690749    0.00377662696    -0.0000527981862
0.32775    37.0678456    0.00412089303    -0.0000640776558
0.327    37.873512    0.00433618601    -0.0000731970425
0.32625    38.6836324    0.004419537    -0.0000798983667
0.3255    39.4955938    0.00437201332    -0.0000839803476
0.32475    40.3066138    0.00419868573    -0.0000853045921
0.324    41.1137475    0.00390814696    -0.0000838196377
0.32325    41.9138908    0.00351265834    -0.0000795763326
0.3225    42.7037929    0.00302760941    -0.0000727240555
0.32175    43.4800675    0.00246986716    -0.0000635299998
0.321    44.2392026    0.00185860259    -0.0000523331763
0.32025    44.9775767    0.00121431276    -0.0000395465542
0.3195    45.6914682    0.000558028622    -0.0000256455128
0.31875    46.3770686    -0.0000894684873    -0.0000111419427
0.318    47.0305028    -0.000708279843    0.00000341831392
0.31725    47.647845    -0.00128100035    0.0000174939955
0.3165    48.225139    -0.00179170459    0.0000305602237
0.31575    48.7584137    -0.00222779623    0.0000421628275
0.315    49.2437016    -0.0025797001    0.0000519182413
0.31425    49.6770576    -0.00284152679    0.0000595420495
0.3135    50.0545793    -0.00301009074    0.0000648360543
0.31275    50.3724223    -0.00308594341    0.0000677095217
0.312    50.6268273    -0.00307316737    0.0000681524691
0.31125    50.8141394    -0.00297894199    0.0000662442773
0.3105    50.9308316    -0.00281196949    0.0000621255086
0.30975    50.973523    -0.00258350112    0.0000560172609
0.309    50.9390014    -0.00230581605    0.0000481735139
0.30825    50.8242462    -0.00199251076    0.0000389137407
0.3075    50.6264399    -0.0016565604    0.0000286013181
0.30675    50.3430025    -0.00131137228    0.0000176332942
0.306    49.9716151    -0.000968643636    0.00000641589264
0.30525    49.5102321    -0.000639625605    -0.00000462134525
0.3045    48.9571018    -0.000332869762    -0.0000150648182
0.30375    48.3107803    -0.0000563904868    -0.0000245041892
0.303    47.5701508    0.000184394788    -0.0000325854756
0.30225    46.7344366    0.000385699488    -0.0000389972968
0.3015    45.8032127    0.000546416113    -0.0000435170274
0.30075    44.7764179    0.00066699368    -0.0000459987606
0.3    43.6543703    0.000749973928    -0.0000463974122
0.29925    42.4377764    0.000799174868    -0.0000447466516
0.2985    41.1277327    0.000818924802    -0.0000411963407
0.29775    39.7257245    0.000814146229    -0.0000359745883
0.297    38.233634    0.000790298915    -0.0000294020611
0.29625    36.653748    0.000752835028    -0.0000218514998
0.2955    34.9887423    0.000706909603    -0.0000137511097
0.29475    33.2416835    0.000657220833    -0.00000553387027
0.294    31.4160213    0.000608311903    0.00000238660667
0.29325    29.5155863    0.000563751964    0.00000962528879
0.2925    27.5445764    0.000526923721    0.0000158644153
0.29175    25.5075448    0.000500695556    0.0000208385982
0.291    23.4093841    0.000486549119    0.0000243586499
0.29025    21.2553208    0.000484994853    0.000026287815
0.2895    19.0508872    0.000496091894    0.0000265657908
0.28875    16.8019075    0.000517701445    0.0000252009612
0.288    14.5144754    0.000547588852    0.0000223018714
0.28725    12.1949296    0.000582763495    0.0000180587978
0.2865    9.84983044    0.00061947549    0.0000127338974
0.28575    7.48593154    0.000653792244    0.00000662261473
0.285    5.11014674    0.000680502504    0.0000000684434877
0.28425    2.72952348    0.000695811564    -0.00000656295805
0.2835    0.351211092    0.000696383339    -0.0000128963823
0.28275    -2.01757161    0.0006799749    -0.0000185856162
0.282    -4.369571    0.000644336788    -0.0000233169433
0.28125    -6.69752969    0.00058720835    -0.0000268288365
0.2805    -8.9942252    0.000507802123    -0.0000289323143
0.27975    -11.2525093    0.000405826675    -0.0000295212476
0.279    -13.4653413    0.000282533157    -0.0000285623158
0.27825    -15.625824    0.000140521191    -0.0000261074987
0.2775    -17.7272391    -0.0000162000642    -0.0000222879546
0.27675    -19.7630851    -0.000182606445    -0.0000173194585
0.276    -21.7271134    -0.000353736211    -0.0000114855245
0.27525    -23.6133669    -0.000523014405    -0.00000510040599
0.2745    -25.4162095    -0.000683902856    0.00000149430248
0.27375    -27.1303649    -0.000829793528    0.00000797456231
0.273    -28.7509436    -0.000953948126    0.0000140146388
0.27225    -30.2734764    -0.00104998137    0.000019331045
0.2715    -31.6939398    -0.00111319167    0.0000236824698
0.27075    -33.0087874    -0.00114046584    0.0000268974344
0.27    -34.214972    -0.00112988789    0.0000288753482
0.26925    -35.3099683    -0.00108193506    0.0000295867534
0.2685    -36.2917909    -0.000998799623    0.0000290796803
0.26775    -37.1590071    -0.000885553435    0.0000274702984
0.267    -37.9107513    -0.000747716344    0.0000249069669
0.26625    -38.5467307    -0.000591967007    0.0000215638418
0.2655    -39.0672375    -0.000425591924    0.0000176283669
0.26475    -39.4731504    -0.000255566876    0.0000132821406
0.264    -39.7659328    -0.0000891660159    0.00000871750967
0.26325    -39.9476238    0.0000668303881    0.00000411633504
0.2625    -40.0208316    0.000206581752    -0.00000033952763
0.26175    -39.9887166    0.000325386804    -0.00000447440949
0.261    -39.8549737    0.000420286721    -0.00000814798944
0.26025    -39.6238146    0.000490347029    -0.0000112444585
0.2595    -39.2999344    0.000535980781    -0.000013695053
0.25875    -38.8884859    0.000559020119    -0.0000154574121
0.258    -38.395042    0.000562397581    -0.0000165200541
0.25725    -37.8255618    0.000548901602    -0.0000169174024
0.2565    -37.1863457    0.000521427661    -0.0000167131595
0.25575    -36.484001    0.000482994805    -0.0000159996093
0.255    -35.7253874    0.000435197434    -0.000014874724
0.25425    -34.9175632    0.000379347676    -0.0000134205194
0.2535    -34.0677405    0.00031636483    -0.0000116974174
0.25275    -33.1832326    0.000247957916    -0.00000974799298
0.252    -32.2713951    0.00017509671    -0.00000761608393
0.25125    -31.3395694    0.0000989263013    -0.00000534647354
0.2505    -30.3950309    0.0000215919393    -0.00000299829398
0.24975    -29.4449266    -0.0000548468261    -0.000000649698878
0.249    -28.4962239    -0.000128494094    0.00000160911264
0.24825    -27.5556542    -0.00019738718    0.00000369638768
0.2475    -26.6296624    -0.00025896667    0.00000553778592
0.24675    -25.7243593    -0.000312114497    0.00000707031078
0.246    -24.8454705    -0.000355306705    0.0000082576344
0.24525    -23.9982943    -0.000387920614    0.00000909014372
0.2445    -23.1876605    -0.000409489517    0.00000958255469
0.24375    -22.4178927    -0.000419383844    0.00000976250881
0.243    -21.6927755    -0.000417656217    0.00000964308108
0.24225    -21.0155318    -0.000404463589    0.0000092518939
0.2415    -20.3887992    -0.000380209146    0.00000861297186
0.24075    -19.8146169    -0.000345775542    0.00000776340321
0.24    -19.2944163    -0.000302697531    0.00000673503475
0.23925    -18.8290164    -0.000252644453    0.00000555909305
0.2385    -18.4186232    -0.000196902875    0.00000427394365
0.23775    -18.062841    -0.000137309948    0.00000290754869
0.237    -17.7606866    -0.0000756337162    0.00000150885037
0.23625    -17.5106136    -0.0000137594591    0.00000012865819
0.2355    -17.3105378    0.0000465218073    -0.00000117360496
0.23475    -17.1578684    0.000103404861    -0.00000233006169
0.234    -17.0495496    0.000154866846    -0.00000329007883
0.23325    -16.9821    0.000198770155    -0.00000401529827
0.2325    -16.9516598    0.00023352436    -0.00000449926219
0.23175    -16.9540442    0.0002580193    -0.00000474572858
0.231    -16.9847977    0.00027155555    -0.00000476936644
0.23025    -17.0392516    0.000273822228    -0.00000459410189
0.2295    -17.1125817    0.000264710492    -0.00000425727651
0.22875    -17.1998722    0.000245065092    -0.0000037980667
0.228    -17.2961759    0.000216201788    -0.0000032616919
0.22725    -17.3965774    0.000179824847    -0.00000269185965
0.2265    -17.4962535    0.000138150771    -0.00000213493132
0.22575    -17.5905331    0.0000931993672    -0.00000163490685
0.225    -17.6749519    0.0000473914375    -0.00000122759629
0.22425    -17.745307    0.00000304632183    -0.000000939991842
0.2235    -17.7977046    -0.0000377782613    -0.000000766122967
0.22275    -17.8286054    -0.0000737993224    -0.000000686173047
0.222    -17.8348626    -0.000103813437    -0.000000670563023
0.22125    -17.8137555    -0.000126941239    -0.000000694825896
0.2205    -17.7630184    -0.000142750584    -0.00000072190211
0.21975    -17.680865    -0.000151731218    -0.000000719276284
0.219    -17.5660028    -0.000154569464    -0.000000650425297
0.21825    -17.4176405    -0.000152433608    -0.000000488835283
0.2175    -17.2354887    -0.000146190208    -0.000000219525033
0.21675    -17.019753    -0.000137104206    0.000000159325945
0.216    -16.7711235    -0.000125873825    0.000000641468165
0.21525    -16.4907554    -0.000113668318    0.00000120144728
0.2145    -16.1802437    -0.000100832805    0.00000180715519
0.21375    -15.841591    -0.0000874937561    0.00000240650201
0.213    -15.4771708    -0.0000733081056    0.0000029329795
0.21225    -15.089684    -0.0000577709715    0.00000332354995
0.2115    -14.682113    -0.0000405944151    0.00000353168741
0.21075    -14.257674    -0.0000215042217    0.00000352545505
0.21    -13.8197645    0.0000000100852223    0.00000329546416
0.20925    -13.3719074    0.0000238562855    0.00000285596702
0.2085    -12.9176931    0.0000491554147    0.00000223351726
0.20775    -12.4607238    0.0000745717836    0.00000146845145
0.207    -12.0045594    0.0000987067062    0.000000606956604
0.20625    -11.5526592    0.000120241493    -0.000000295219947
0.2055    -11.1083341    0.00013779377    -0.00000118563302
0.20475    -10.6746975    0.000150146835    -0.00000201307867
0.204    -10.2546189    0.000156784577    -0.00000272271864
0.20325    -9.85068464    0.000156997444    -0.00000326570653
0.2025    -9.46516401    0.000150451187    -0.00000360869638
0.20175    -9.09997652    0.00013711206    -0.0000037317593
0.201    -8.75666814    0.000117445027    -0.00000363620998
0.20025    -8.43639559    0.0000922586903    -0.00000333669627
0.1995    -8.13991356    0.0000624123841    -0.00000285395479
0.19875    -7.86757368    0.0000292685951    -0.00000221997239
0.198    -7.6193259    -0.00000557701582    -0.0000014709648
0.19725    -7.39472817    -0.0000403252604    -0.000000655955023
0.1965    -7.19296152    -0.0000730222693    0.000000171215145
0.19575    -7.01285282    -0.000101964809    0.000000957632323
0.195    -6.85290194    -0.000125598361    0.00000165647822
0.19425    -6.71131569    -0.000142688377    0.00000222187201
0.1935    -6.58604488    -0.000152466226    0.00000262515061
0.19275    -6.47482647    -0.000154483572    0.00000284163532
0.192    -6.37522798    -0.000148727191    0.00000286436931
0.19125    -6.28469505    -0.000135692791    0.00000270490089
0.1905    -6.20059963    -0.000116243369    0.00000238864254
0.18975    -6.12028953    -0.0000917280446    0.00000195257897
0.189    -6.04113681    -0.0000636751312    0.00000144190429
0.18825    -5.96058521    -0.0000338297388    0.000000898610573
0.1875    -5.87619699    -0.000003823743    0.000000358703349
0.18675    -5.78569571    0.0000248595799    -0.000000155105101
0.186    -5.68700631    0.0000509629221    -0.000000624479694
0.18525    -5.57829103    0.0000733695051    -0.00000103245726
0.1845    -5.457981    0.0000910497211    -0.00000136605166
0.18375    -5.32480189    0.000103322401    -0.00000161256605
0.183    -5.1777941    0.00010963565    -0.00000176674787
0.18225    -5.01632648    0.000109863891    -0.000001819598
0.1815    -4.84010435    0.000104431847    -0.00000177326233
0.18075    -4.6491709    0.0000939192093    -0.00000162891177
0.18    -4.44390365    0.0000792356696    -0.00000139927846
0.17925    -4.22500293    0.000061162663    -0.00000109702514
0.1785    -3.99347615    0.000040911661    -0.000000741518704
0.17775    -3.75061523    0.0000196543225    -0.000000351745596
0.177    -3.49797026    -0.00000138461051    0.0000000478440709
0.17625    -3.23731837    -0.0000209863025    0.000000434314535
0.1755    -2.97062852    -0.0000381946962    0.000000782803097
0.17475    -2.70002282    -0.0000522871188    0.00000107127836
0.174    -2.42773686    -0.000062683159    0.00000128181378
0.17325    -2.15607773    -0.000069057682    0.00000140323916
0.1725    -1.88738081    -0.0000714355542    0.00000142830298
0.17175    -1.62396792    -0.0000701040529    0.00000135722357
0.171    -1.36810459    -0.0000653172594    0.00000119593528
0.17025    -1.12196041    -0.0000576937134    0.000000957740601
0.1695    -0.887571191    -0.000047948912    0.000000663666426
0.16875    -0.666803755    -0.0000368144992    0.000000339837251
0.168    -0.46132541    -0.0000250298518    0.000000012804322
0.16725    -0.272576527    -0.0000134770493    -0.000000292194653
0.1665    -0.101747989    -0.00000297388521    -0.000000554991636
0.16575    0.0502355463    0.00000585405332    -0.000000760584973
0.165    0.182728362    0.0000125650331    -0.000000898038442
0.16425    0.29537008    0.0000169935436    -0.000000965315521
0.1635    0.388087617    0.0000189907523    -0.000000962869129
0.16275    0.461090794    0.0000187982863    -0.000000898991583
0.162    0.514863216    0.0000165192819    -0.000000780204289
0.16125    0.550147961    0.000012735654    -0.000000622133897
0.1605    0.567929339    0.00000786441171    -0.000000438208807
0.15975    0.569410015    0.0000026401791    -0.000000247718444
0.159    0.555985006    -0.00000246524069    -0.0000000645896493
0.15825    0.529212077    -0.00000688836218    0.0000000976782358
0.1575    0.490780296    -0.0000103511796    0.000000232810759
0.15675    0.44247637    -0.0000125620849    0.000000336466262
0.156    0.386150439    -0.0000134659797    0.000000408980713
0.15525    0.323680987    -0.0000131545109    0.000000452269313
0.1545    0.256940907    -0.0000118723569    0.000000469260007
0.15375    0.187763785    -0.00000997099002    0.000000465356962
0.153    0.117912411    -0.00000775875445    0.000000444396258
0.15225    0.0490491966    -0.00000558189365    0.000000411089596
0.1515    -0.0172903792    -0.00000371270334    0.000000369213908
0.15075    -0.079720904    -0.00000238932753    0.000000320949093
0.15    -0.137026903    -0.00000170942814    0.000000266553196
0.14925    -0.188178431    -0.00000172558143    0.000000205720565
0.1485    -0.232342501    -0.00000218148577    0.00000013698711
0.14775    -0.268890408    -0.00000291774496    0.0000000614816922
0.147    -0.297400317    -0.00000359140704    -0.0000000197265858
0.14625    -0.317655837    -0.00000407245769    -0.000000101344264
0.1455    -0.329640155    -0.00000409400962    -0.000000179464816
0.14475    -0.333526599    -0.00000368279772    -0.000000246741461
0.144    -0.329665085    -0.00000275340357    -0.000000298279536
0.14325    -0.318565597    -0.00000150546677    -0.000000328548876
0.1425    -0.300879051    -0.0000001194389    -0.000000335234039
0.14175    -0.277375409    0.00000104853843    -0.000000316721306
0.141    -0.248920575    0.00000183225757    -0.000000275102484
0.14025    -0.216451499    0.00000204614253    -0.000000214516848
0.1395    -0.180951119    0.00000163163731    -0.000000140747155
0.13875    -0.14342281    0.000000593098721    -0.000000060316346
0.138    -0.104866001    -0.000000924589217    0.0000000195774983
0.13725    -0.0662520712    -0.00000271713436    0.000000092234946
0.1365    -0.0285024614    -0.00000455890455    0.000000151770666
0.13575    0.00753163489    -0.00000621430817    0.000000193556324
0.135    0.0410867698    -0.00000735903696    0.000000213448159
0.13425    0.0715019517    -0.00000786847432    0.000000210791981
0.1335    0.0982302892    -0.00000768217774    0.00000018630967
0.13275    0.120847166    -0.00000686627931    0.000000144851359
0.132    0.139055442    -0.00000548658576    0.000000091400049
0.13125    0.152686885    -0.00000379458065    0.0000000339474623
0.1305    0.16170044    -0.00000201270451    -0.0000000211242553
0.12975    0.166177377    -0.000000490568783    -0.0000000664996887
0.129    0.166313039    0.000000570777899    -0.0000000972305875
0.12825    0.16240658    0.00000098845477    -0.000000110249345
0.1275    0.154847654    0.000000737996487    -0.000000105744274
0.12675    0.144102032    -0.000000140382934    -0.0000000856863818
0.126    0.130694925    -0.00000143323027    -0.0000000544736837
0.12525    0.115194237    -0.00000284208216    -0.0000000176373852
0.1245    0.09819268    -0.00000409571796    0.0000000192108164
0.12375    0.080290539    -0.00000497221892    0.0000000507586527
0.123    0.0620782868    -0.00000537390049    0.0000000739401563
0.12225    0.0441210184    -0.00000520365535    0.0000000850370704
0.1215    0.026943669    -0.00000453697128    0.0000000837623386
0.12075    0.0110184171    -0.00000343901171    0.00000007011673
0.12    -0.00324593169    -0.00000205319625    0.00000004743789
0.11925    -0.015512404    -0.000000597722482    0.0000000199039874
0.1185    -0.0255214863    0.000000717442405    -6.95949963E-09
0.11775    -0.0330944854    0.00000178242068    -0.0000000289685801
0.117    -0.0381340789    0.00000254234685    -0.0000000429221073
0.11625    -0.0406226838    0.00000297566791    -0.0000000473002465
0.1155    -0.0406181619    0.00000309643028    -0.0000000422899074
0.11475    -0.038247808    0.0000029493154    -0.0000000292594201
0.114    -0.0337000761    0.00000264904822    -0.0000000114447034
0.11325    -0.0272153251    0.00000232150222    7.87683605E-09
0.1125    -0.0190750701    0.00000207645789    0.0000000246618637
0.11175    -0.00959077584    0.00000198906477    0.00000003637731
0.111    0.000907825782    0.00000210206951    0.0000000411861965
0.11025    0.0120840167    0.0000023555253    0.000000039564517
0.1095    0.02360515    0.00000271110353    0.0000000321909733
0.10875    0.0351526643    0.00000302081282    0.000000021461579
0.108    0.04643103    0.00000321556181    8.36115449E-09
0.10725    0.0571753873    0.00000325035226    -5.33455335E-09
0.1065    0.0671574161    0.00000316496517    -0.0000000188922271
0.10575    0.0761897922    0.00000296808544    -0.0000000305769512
0.105    0.0841286666    0.0000027314494    -0.0000000394570373
0.10425    0.0908744689    0.00000251724561    -0.0000000442198541
0.1035    0.0963712356    0.00000237746452    -0.000000044885828
0.10275    0.100604408    0.00000226854013    -0.000000040695998
0.102    0.10359763    0.00000219318134    -0.0000000324380097
0.10125    0.105408151    0.00000208558881    -0.0000000210741742
0.1005    0.106121828    0.00000189940695    -8.58136885E-09
0.09975    0.10584733    0.00000158315512    3.47362504E-09
0.099    0.104710561    0.00000117807697    0.0000000129218286
0.09825    0.102848806    0.000000701315152    0.0000000190097414
0.0975    0.100405529    0.000000244322079    0.0000000211693113
0.09675    0.0975253096    -0.000000166751702    0.0000000202995054
0.096    0.0943497782    -0.000000463622487    0.0000000168086423
0.09525    0.0910139025    -0.000000649285924    0.0000000123173393
0.0945    0.0876434265    -0.000000700978618    7.14614204E-09
0.09375    0.0843526246    -0.000000664691591    2.60221591E-09
0.093    0.0812430473    -0.00000055519351    -1.04109277E-09
0.09225    0.07840263    -0.000000470733584    -2.78585111E-09
0.0915    0.0759055278    -0.000000389462334    -3.20718073E-09
0.09075    0.0738120197    -0.000000333908378    -2.29170971E-09
0.09    0.0721687842    -0.00000029049354    -7.56685709E-10
0.08925    0.0710091821    -0.000000269320497    1.35648456E-09
0.0885    0.0703535387    -0.000000255725788    3.43971583E-09
0.08775    0.0702094346    -0.000000261959605    5.35885839E-09
0.087    0.0705717607    -0.000000304324121    0.0000000066932222
0.08625    0.0714230256    -0.00000040755772    7.50994714E-09
0.0855    0.0727333367    -0.000000554570608    7.65220406E-09
0.08475    0.0744606069    -0.000000701531165    7.01868828E-09
0.084    0.0765507189    -0.000000826590725    5.61817948E-09
0.08325    0.0789381441    -0.000000921978183    0.000000003884874
0.0825    0.0815467319    -0.000000977482857    2.11030554E-09
0.08175    0.0842910492    -0.000000973667768    3.78921417E-10
0.081    0.0870780137    -0.000000926064616    -1.39595764E-09
0.08025    0.0898091024    -0.00000084000822    -0.0000000034722387
0.0795    0.0923831296    -0.000000732898027    -5.83033682E-09
0.07875    0.0946992662    -0.000000613572191    -0.0000000083776122
0.078    0.0966605644    -0.000000490108478    -0.0000000106522887
0.07725    0.0981774589    -0.000000363496318    -0.0000000122268086
0.0765    0.0991714406    -0.000000250427282    -0.0000000125301801
0.07575    0.0995785311    -0.000000177324572    -0.0000000110385594
0.075    0.099352295    -0.00000015260913    -7.73434341E-09
0.07425    0.0984663127    -0.000000170924731    -2.99787357E-09
0.0735    0.0969159657    -0.000000212716787    2.19198036E-09
0.07275    0.0947192961    -0.000000255697222    7.00487539E-09
0.072    0.091916874    -0.000000280662245    0.0000000104130062
0.07125    0.0885706622    -0.00000028309772    0.0000000121639783
0.0705    0.0847618387    -0.000000265092862    0.0000000119902643
0.06975    0.0805875894    -0.000000230045681    0.0000000102993597
0.069    0.0761572999    -0.000000178489606    7.30336492E-09
0.06825    0.0715879196    -0.000000132497877    3.80314186E-09
0.0675    0.066998928    -0.0000000964356941    2.6899467E-10
0.06675    0.062507135    -0.0000000805111965    -2.55358529E-09
0.066    0.0582216443    -0.0000000710282741    -4.54902361E-09
0.06525    0.0542390351    -0.0000000570036314    -5.49248274E-09
0.0645    0.050639295    -0.0000000415778432    -5.50684841E-09
0.06375    0.0474824763    -0.0000000288645908    -0.0000000045080554
0.063    0.0448064724    -0.0000000253352339    -0.0000000029188924
0.06225    0.0426258273    -0.0000000391842044    -9.26428285E-10
0.0615    0.0409318509    -0.0000000631289778    8.88769555E-10
0.06075    0.0396938435    -0.0000000830141872    2.30444804E-09
0.06    0.038861455    -0.0000000862476342    2.98072907E-09
0.05925    0.0383679531    -0.0000000723616807    3.01620745E-09
0.0585    0.0381343531    -0.000000047539052    2.48624862E-09
0.05775    0.038073935    -0.0000000183389479    1.70999126E-09
0.057    0.0380971565    8.23695243E-09    8.22435702E-10
0.05625    0.038116396    0.0000000327963473    2.09618529E-11
0.0555    0.0380504237    0.0000000476609056    -6.19340645E-10
0.05475    0.0378283011    0.0000000476880549    -9.76516515E-10
0.054    0.037392456    0.0000000372124548    -1.04011122E-09
0.05325    0.0367008644    0.0000000225300931    -8.95141634E-10
0.0525    0.0357281427    2.50562974E-09    -6.28154943E-10
0.05175    0.0344656753    -0.0000000189541564    -2.59887126E-10
0.051    0.0329206959    -0.0000000391321164    1.26281259E-10
0.05025    0.0311145843    -0.0000000483906169    4.50038981E-10
0.0495    0.0290804743    -0.0000000425343495    6.6494511E-10
0.04875    0.0268604392    -0.0000000269998337    7.49248521E-10
0.048    0.0245024098    -7.61022797E-09    6.75892343E-10
0.04725    0.0220571899    8.94376927E-09    4.9406375E-10
0.0465    0.0195756378    0.0000000198859527    2.66721942E-10
0.04575    0.0171062714    0.0000000226558959    4.58433571E-11
0.045    0.0146934257    0.0000000194632447    -1.5127927E-10
0.04425    0.0123758889    0.000000012272081    -2.9057521E-10
0.0435    0.0101861629    1.85864743E-09    -3.13211765E-10
0.04275    0.008150227    -8.01441369E-09    -2.65708761E-10
0.042    0.00628764589    -0.0000000157364555    -1.63195339E-10
0.04125    0.00461202322    -0.0000000182068448    -5.68753348E-11
0.0405    0.00313154904    -0.0000000158497251    2.59918805E-11
0.03975    0.00184964901    -0.0000000103784244    8.04602228E-11
0.039    0.000765484413    -5.76601427E-09    1.1107942E-10
0.03825    -0.000125570614    -1.27495795E-09    1.1789638E-10
0.0375    -0.000831642064    2.61411968E-09    9.70555457E-11
0.03675    -0.00136409806    4.90194381E-09    5.0067337E-11
0.036    -0.00173735923    5.25320931E-09    4.66645535E-12
0.03525    -0.00196861112    4.22514845E-09    -3.0993664E-11
0.0345    -0.00207742572    2.25911525E-09    -4.89744917E-11
0.03375    -0.00208520163    -6.94497242E-10    -4.79249775E-11
0.033    -0.00201439675    -3.44619222E-09    -3.07604688E-11
0.03225    -0.00188757462    -4.17112844E-09    -1.20671265E-11
0.0315    -0.00172634089    -0.0000000030738213    -4.30500118E-12
0.03075    -0.0015502605    -1.47045868E-09    -2.14444571E-12
0.03    -0.00137585242    -3.17148178E-10    2.36764405E-12
0.02925    -0.00121581952    4.56085585E-10    6.62658602E-12
0.0285    -0.0010785996    9.82712204E-10    5.12949888E-12
0.02775    -0.000968298202    1.01323654E-09    4.26331365E-12
0.027    -0.000885045288    5.27913591E-10    2.06557543E-12
0.02625    -0.000825714166    4.34981846E-11    1.56229129E-12
0.0255    -0.00078491806    3.08330692E-11    -1.65869438E-12
0.02475    -0.000756150511    7.47667359E-11    -3.52348398E-12
0.024    -0.000732903386    -1.46386919E-10    -3.95687715E-12
0.02325    -0.000709632405    -2.67877194E-10    -2.35410835E-12
0.0225    -0.000682431801    -1.64192573E-10    -1.49530443E-12
0.02175    -0.000649357362    2.94144409E-11    -1.09245692E-12
0.021    -0.000610379312    6.02126008E-11    -8.46061351E-14
0.02025    -0.000567023126    -2.38162597E-11    1.37458707E-12
0.0195    -0.00052178391    -8.52526543E-12    1.80278768E-12
0.01875    -0.000477450186    2.65929396E-11    2.1839591E-13
0.018    -0.000436462258    5.94095759E-11    -6.97778267E-13
0.01725    -0.000400421526    3.55869926E-11    -5.81380845E-13
0.0165    -0.000369823552    2.45997116E-11    -1.13624604E-13
0.01575    -0.000344037052    8.22835904E-12    1.07954874E-13
0.015    -0.000321507491    -3.70419714E-12    4.00696423E-15
0.01425    -0.000300121073    -8.93592697E-12    -4.36952288E-14
0.0135    -0.00027764495    -4.97785664E-12    -6.20280357E-14
0.01275    -0.000252160622    2.7092604E-12    -1.29496125E-14
0.012    -0.0002224156    1.86838874E-12    2.77990229E-14
0.01125    -0.000188068349    -6.30952929E-13    3.83730227E-15
0.0105    -0.000149794838    -4.21434205E-13    -2.41481983E-15
0.00975    -0.000109319821    9.11063259E-14    1.29463223E-15
0.009    -0.0000693087472    2.9736942E-13    2.03166175E-15
0.00825    -0.0000332466789    4.54321671E-14    -8.86677862E-16
0.0075    -0.00000497790125    2.72760373E-14    1.92061383E-17
0.00675    0.0000120234969    9.91842068E-16    -1.03894995E-17
0.006    0.0000162294463    -3.84577473E-21    -4.69002644E-23
0.00525    0.0000105505841    -3.20457542E-21    -1.24046236E-25
0.0045    0.00000260064386    3.61267421E-22    -4.88897121E-24
0.00375    -0.000000283421625    2.87615377E-22    -5.64118373E-25
0.003    0    0    0
0.00225    0    0    0
0.0015    0    0    0
0.00075    0    0    0


==> figures/adaptive_precision/HHS_ref.dat <==
t    vx    vy    vz
0.0    -0.0002995494    0.0    0.0
0.02    -0.001156696    0.0    0.0
0.04    0.0007021546    0.0    0.0
0.06    -0.002129118    0.0    0.0
0.08    0.0006010761    0.0    0.0
0.1    0.00264444    0.0    0.0
0.12    -0.002613362    0.0    0.0
0.14    0.000721476    0.0    0.0
0.16    -0.281964    0.0    0.0
0.18    -4.37427    0.0    0.0
0.2    -9.860278    0.0    0.0
0.22    -15.65163    0.0    0.0
0.24    -21.85105    0.0    0.0
0.26    -28.39727    0.0    0.0
0.28    -1.297542    0.0    0.0
0.3    47.21563    0.0    0.0
0.32    33.8552    0.0    0.0
0.34    23.89093    0.0    0.0
0.36    16.48325    0.0    0.0
0.38    11.00734    0.0    0.0
0.4    6.976243    0.0    0.0
0.42    4.036728    0.0    0.0
0.44    1.91793    0.0    0.0
0.46    0.4120688    0.0    0.0
0.48    -0.6288469    0.0    0.0
0.5    -1.323034    0.0    0.0
0.52    -1.76479    0.0    0.0
0.54    -2.016005    0.0    0.0
0.56    -2.136282    0.0    0.0
0.58    -2.159583    0.0    0.0
0.6    -2.113222    0.0    0.0
0.62    -2.026822    0.0    0.0
0.64    -1.908331    0.0    0.0
0.66    -1.775803    0.0    0.0
0.68    -1.636105    0.0    0.0
0.7000000000000001    -1.493253    0.0    0.0
0.72    -1.356557    0.0    0.0
0.74    -1.223633    0.0    0.0
0.76    -1.099206    0.0    0.0
0.78    -0.9840759    0.0    0.0
0.8    -0.8764205    0.0    0.0
0.8200000000000001    -0.7807205    0.0    0.0
0.84    -0.6921182    0.0    0.0
0.86    -0.6137415    0.0    0.0
0.88    -0.5431402    0.0    0.0
0.9    -0.4760408    0.0    0.0
0.92    -0.4272622    0.0    0.0
0.9400000000000001    -0.3701513    0.0    0.0
0.96    -0.3294665    0.0    0.0
0.98    -0.2889377    0.0    0.0
1.0    -0.2553399    0.0    0.0
1.02    -0.2237541    0.0    0.0
1.04    -0.197804    0.0    0.0
1.06    -0.1745031    0.0    0.0
1.08    -0.1525695    0.0    0.0
1.1    -0.1361026    0.0    0.0
1.12    -0.1195564    0.0    0.0
1.1400000000000001    -0.1059198    0.0    0.0
1.16    -0.09355365    0.0    0.0
1.18    -0.08264934    0.0    0.0
1.2    -0.07353597    0.0    0.0
1.22    -0.06518306    0.0    0.0
1.24    -0.05826864    0.0    0.0
1.26    -0.05213692    0.0    0.0
1.28    -0.04458671    0.0    0.0
1.3    -0.04448042    0.0    0.0
1.32    -0.03518239    0.0    0.0
1.34    -0.03335093    0.0    0.0
1.36    -0.02978987    0.0    0.0
1.3800000000000001    -0.02759385    0.0    0.0
1.4000000000000001    -0.02317864    0.0    0.0
1.42    -0.02185428    0.0    0.0
1.44    -0.02073851    0.0    0.0
1.46    -0.0172858    0.0    0.0
1.48    -0.01782919    0.0    0.0
1.5    -0.01477122    0.0    0.0
1.52    -0.01343926    0.0    0.0
1.54    -0.01279886    0.0    0.0
1.56    -0.01162642    0.0    0.0
1.58    -0.01087524    0.0    0.0
1.6    -0.01011001    0.0    0.0
1.62    -0.008581925    0.0    0.0
1.6400000000000001    -0.008535484    0.0    0.0
1.6600000000000001    -0.008048397    0.0    0.0
1.68    -0.007397421    0.0    0.0
1.7    -0.006961272    0.0    0.0
1.72    -0.006614838    0.0    0.0
1.74    -0.005929086    0.0    0.0
1.76    -0.00564936    0.0    0.0
1.78    -0.004847012    0.0    0.0
1.8    -0.005225697    0.0    0.0
1.82    -0.004731282    0.0    0.0
1.84    -0.004601651    0.0    0.0
1.86    -0.004655213    0.0    0.0
1.8800000000000001    -0.003330542    0.0    0.0
1.9000000000000001    -0.00401968    0.0    0.0
1.92    -0.00330585    0.0    0.0
1.94    -0.003409205    0.0    0.0
1.96    -0.003638226    0.0    0.0
1.98    -0.003779449    0.0    0.0
2.0    -0.002640138    0.0    0.0
2.02    -0.003963874    0.0    0.0


==> figures/convergence/acoustic/acoustic_depth_2.dat <==
Order  	fp64                    fp32                fp16        fp16_mixed      bf16        bf16_mixed
1       0.9563489               0.9563472           0.9795236   0.9556934       1.290753    0.9410436
2       0.03553931              0.03553856          0.03764582  0.03512276      0.2758693   0.2837429
3       0.000925831             0.0009190552        nan         0.0148513       0.4584978   0.4563471
4       0.00002546249           0.00002797782       nan         0.01769789      0.2324678   0.1399951
5       0.0000005523668         0.000006285244      nan         0.02111561      0.3783248   0.1783326
6       0.00000001260545        0.00001158738       nan         0.02193877      0.421157    0.1022998
7       0.0000000002411289      0.000006364238      nan         0.03545849      0.472776    0.09291551
8       0.000000000007915452    0.0000158756        nan         0.06978432      0.6740401   0.3501452
9       0.000000000003141802    0.00001344028       nan         0.07002989      0.8005287   0.6532872

==> figures/convergence/acoustic/acoustic_depth_3.dat <==
Order  	fp64                    fp32                fp16            fp16_mixed      bf16        bf16_mixed
1       0.1076503               0.1076433           0.1819952       0.1064738       0.1703532   0.2437306
2       0.001243837             0.001241349         0.03871044      0.01428516      0.4300871   0.4339939
3       0.00001154179           0.00001265914       nan             0.01770665      0.5362681   0.6232497
4       0.0000001051943         0.000004063604      nan             0.04565886      0.6493712   0.5284666
5       0.0000000007583488      0.00001065666       nan             0.09098195      1.040181    0.3077531
6       0.00000000000621107     0.00001641933       nan             0.1004539       0.8693985   0.3346241
7       0.000000000004469629    0.0000084107        nan             0.1016658       1.165259    0.5445697
8       0.000000000009743908    0.00002915302       nan             0.1401131       1.550267    0.2247285
9       0.000000000008238473    0.00001803713       nan             0.1186718       1.499662    0.78279

==> figures/convergence/elastic/elastic_depth_2.dat <==
Order  	fp64                    fp32            fp16           fp16_mixed       bf16        bf16_mixed
1       1.098357                1.098355        1.134573       1.096431         1.585327    1.097617
2       0.04275047              0.04275103      0.04789261     0.05064856       0.5143435   0.2000832
3       0.00118519              0.001174595     nan            0.03338694       0.7431199   0.2794272
4       0.00003545062           0.00003829531   nan            0.04178995       0.6356761   0.626564
5       0.0000008604169         0.00001268029   nan            0.05335539       0.788746    0.8785817
6       0.00000002094495        0.00002027537   nan            0.07543499       0.7654698   0.8057808
7       0.0000000004289423      0.00001258757   nan            0.1112415        0.7265024   0.8630112
8       0.00000000001193754     0.00002538907   nan            0.1704106        1.299067    1.066281
9       0.000000000004524358    0.00002617545   nan            0.2101378        1.537504    1.201721

==> figures/convergence/elastic/elastic_depth_3.dat <==
Order  	fp64                  fp32              fp16        fp16_mixed    bf16          bf16_mixed
1       0.1110276             0.1110167         0.2340895   0.1096361     0.2616625     0.2662761
2       0.001484521           0.001487538       nan         0.03083517    0.8244437     0.3655003
3       0.00001457326         0.00001496823     nan         0.08215870    0.9601169     0.6098447
4       0.000000147835        0.000008037213    nan         0.1577635     0.9347851     0.593017
5       0.000000001181207     0.00001928037     nan         0.2207095     0.9411808     0.7459346
6       0.00000000001376958   0.00003018065     nan         0.1795861     0.8284914     0.6638997
7       0.00000000001552424   0.00001849704     nan         0.1598897     1.41876       0.8268904
8       0.00000000001447506   0.00003536703     nan         0.1817151     1.77658       1.54285
9       0.00000000002366383   0.00004847268     nan         0.2561938     1.921969      2.447988

==> figures/convergence/elastic_comparison_14_10/elastic_depth_2.dat <==
Order  	l2                  max             vx              l2_interpolated
2       4.301819e-02        2.710396e-02    1.149705e-02    4.583812e-02
3       1.168046e-03        8.028995e-04    3.121589e-04    1.361445e-03
4       3.894220e-05        2.804044e-05    1.043456e-05    4.606577e-05
5       4.820165e-05        3.708946e-05    1.327769e-05    4.824745e-05
6       2.247727e-05        1.851766e-05    6.114265e-06    2.251106e-05
7       1.595609e-05        1.563652e-05    4.291596e-06    1.610973e-05
8       2.771265e-05        3.561176e-05    7.694162e-06    2.777665e-05
9       3.424907e-05        3.899286e-05    1.015104e-05    3.426828e-05

==> figures/convergence/elastic_comparison_14_10/elastic_depth_3.dat <==
Order  	l2                  max             vx             l2_interpolated
2       1.493135e-03        8.805268e-04    3.990837e-04   1.606676e-03 
3       1.025859e-04        8.132970e-05    2.614015e-05    1.029654e-04
4       1.268468e-05        1.348762e-05    3.195276e-06    1.275676e-05
5       2.095046e-05        2.089299e-05    5.494738e-06    2.101646e-05
6       3.592007e-05        3.481459e-05    9.445971e-06    3.595149e-05
7       3.031190e-05        4.772722e-05    8.282872e-06    3.038488e-05
8       5.979971e-05        8.028145e-05    1.713764e-05    5.984703e-05
9       6.701999e-05        9.677454e-05    1.764528e-05    6.702273e-05

==> figures/convergence/euler/euler_depth_2.dat <==
Order  	fp64                fp32                fp16            bf16
1       0.002556031         0.002556013         0.008353413     0.04725539
2       0.0002278638        0.0002278693        0.007002602     0.05238956
3       0.00009841747       0.00009840449       0.009765274     0.08689769
4       0.0000006302599     0.000002101501      0.01248259      NAN
5       0.0000006557513     0.000008222781      0.02014769      NAN
6       0.000000004433835   0.000002742714      0.0171787       NAN
7       0.000000006674551   0.000004237745      0.03011176      NAN
8       0.000000003039452   0.000004422829      0.1006469       NAN
9       0.00000000196149    0.000005517142      0.07395436      NAN

==> figures/convergence/euler/euler_depth_3.dat <==
Order  	fp64                    fp32                fp16            bf16
1       0.0001240299            0.0001240239        0.01984827      0.06560121
2       0.000008343401          0.000008361918      0.02667986      0.2827739
3       0.00000004268621        0.000007596179      0.04380799      0.1698611
4       0.000000009139715       0.000002912231      0.01392823      NAN
5       0.000000001029008       0.00002048135       0.02904324      NAN
6       0.0000000007840661      0.000008021512      0.03175917      NAN
7       0.0000000009031515      0.000005064463      0.04236793      NAN
8       0.0000000005537658      0.000004805042      0.1144167       NAN
9       0.0000000003999715      0.000005541534      0.07791775      NAN

==> figures/initial_errors/elastic/elastic_depth_2.dat <==
Order   fp64    fp32            fp16            bf16
1       0       3.557532e-07    2.895714e-03    2.069099e-02
2       0       3.593721e-07    2.817299e-03    2.496128e-02
3       0       3.474756e-07    2.794301e-03    2.222995e-02
4       0       3.402320e-07    2.870877e-03    2.161035e-02
5       0       3.382948e-07    2.773647e-03    2.219527e-02
6       0       3.492633e-07    2.822179e-03    2.242759e-02
7       0       3.448604e-07    2.799938e-03    2.209425e-02
8       0       3.455610e-07    2.832481e-03    2.245420e-02
9       0       3.403213e-07    2.734737e-03    2.280474e-02

==> figures/initial_errors/elastic/elastic_depth_3.dat <==
Order   fp64    fp32            fp16            bf16
1       0       3.477388e-07    2.788473e-03    2.244388e-02
2       0       3.452774e-07    2.843412e-03    2.214523e-02
3       0       3.510031e-07    2.757683e-03    2.226181e-02
4       0       3.391978e-07    2.776760e-03    2.233817e-02
5       0       3.452891e-07    2.800022e-03    2.238497e-02
6       0       3.439510e-07    2.801367e-03    2.255752e-02
7       0       3.450062e-07    2.806869e-03    2.245680e-02
8       0       3.433577e-07    2.829298e-03    2.251938e-02
9       0       3.401635e-07    2.818207e-03    2.251261e-02

==> figures/initial_errors/euler/euler_depth_2.dat <==
Order   fp64    fp32            fp16                bf16
1       0       6.861670e-08    5.528781e-04        4.709925e-03
2       0       6.586637e-08    5.290152e-04        4.694669e-03
3       0       6.441243e-08    5.383551e-04        4.691629e-03
4       0       6.564823e-08    5.337841e-04        4.692574e-03
5       0       6.696521e-08    5.321908e-04        4.693305e-03
6       0       6.657621e-08    5.358740e-04        4.694673e-03
7       0       6.319293e-08    5.328450e-04        4.693574e-03
8       0       6.503698e-08    5.366811e-04        4.693135e-03
9       0       6.536809e-08    5.317401e-04        4.693199e-03

==> figures/initial_errors/euler/euler_depth_3.dat <==
Order   fp64    fp32            fp16            bf16
1       0       6.329827e-08    5.331352e-04    4.692130e-03
2       0       6.547201e-08    5.356964e-04    4.693870e-03
3       0       6.403388e-08    5.337484e-04    4.693244e-03 
4       0       6.531290e-08    5.343223e-04    4.693487e-03 
5       0       6.469970e-08    5.346376e-04    4.693389e-03
6       0       6.508477e-08    5.344248e-04    4.693449e-03
7       0       6.513373e-08    5.344068e-04    4.693398e-03
8       0       6.456857e-08    5.342982e-04    4.693381e-03
9       0       6.463826e-08    5.346410e-04    4.693427e-03
